UBio-MolFM: Enabling Biomolecular Dynamics at DFT Accuracy and $10^5$ Atoms with One Untuned Potential

Ion conduction, membrane permeation and metal recognition hinge on electronic structure, yet first-principles simulation reaches only hundreds of atoms. UBio-MolFM lifts that ceiling: a foundation model trained on 160 million quantum-chemical labels, its receptive field spanning non-covalent distances at near-linear cost. The barrier is cost, not principle. One untuned potential keeps force error near 20 meV/{\AA} past a thousand atoms, reproduces water's X-ray structure and ion hydration, and holds an RNA Mg$^{2+}$ site without ion-specific parameters. Cyclosporine A pays 3.5 kcal/mol in water for its permeable conformer, gated by one kinetically asymmetric hydrogen bond that a fixed-charge model flattens. In a 108,964-atom KcsA channel on one GPU, the relaxed four-ion column is anhydrous in all five replicas, in direct contact in four---the knock-on geometry ten fixed-charge simulations never form. It remains orders of magnitude costlier. Where electronic structure decides the answer, first-principles simulation is in reach.

==> data_csa/mm_fes_grid.dat <==
cv1 cv2 F
4.4591 2.6841 2.9159
4.5773 2.6841 2.1415
4.6955 2.6841 2.1886
4.8136 2.6841 2.7524
4.9318 2.6841 2.3913
5.0500 2.6841 2.7759
5.1682 2.6841 2.5215
5.2864 2.6841 0.0000
5.4045 2.6841 nan
5.5227 2.6841 nan
5.6409 2.6841 nan
5.7591 2.6841 nan
5.8773 2.6841 nan
5.9955 2.6841 nan
6.1136 2.6841 nan
6.2318 2.6841 nan
6.3500 2.6841 nan
6.4682 2.6841 nan
6.5864 2.6841 nan
6.7045 2.6841 nan
6.8227 2.6841 nan
6.9409 2.6841 nan
7.0591 2.6841 nan
7.1773 2.6841 nan
7.2955 2.6841 nan
7.4136 2.6841 nan
7.5318 2.6841 nan
7.6500 2.6841 nan
7.7682 2.6841 nan
7.8864 2.6841 nan
8.0045 2.6841 nan
8.1227 2.6841 nan
8.2409 2.6841 nan
8.3591 2.6841 nan
8.4773 2.6841 nan
8.5955 2.6841 nan
8.7136 2.6841 nan
8.8318 2.6841 nan
8.9500 2.6841 nan
9.0682 2.6841 nan
9.1864 2.6841 nan
9.3045 2.6841 nan
9.4227 2.6841 nan
9.5409 2.6841 nan

4.4591 2.8523 1.9101
4.5773 2.8523 1.7885
4.6955 2.8523 1.7630
4.8136 2.8523 1.7840
4.9318 2.8523 2.0101
5.0500 2.8523 2.6787
5.1682 2.8523 2.4177
5.2864 2.8523 2.5956
5.4045 2.8523 4.9764
5.5227 2.8523 0.0000
5.6409 2.8523 nan
5.7591 2.8523 nan
5.8773 2.8523 nan
5.9955 2.8523 nan
6.1136 2.8523 nan
6.2318 2.8523 nan
6.3500 2.8523 nan
6.4682 2.8523 nan
6.5864 2.8523 nan
6.7045 2.8523 nan
6.8227 2.8523 nan
6.9409 2.8523 nan
7.0591 2.8523 nan
7.1773 2.8523 nan
7.2955 2.8523 nan
7.4136 2.8523 nan
7.5318 2.8523 nan
7.6500 2.8523 nan
7.7682 2.8523 nan
7.8864 2.8523 nan
8.0045 2.8523 nan
8.1227 2.8523 nan
8.2409 2.8523 nan
8.3591 2.8523 nan
8.4773 2.8523 nan
8.5955 2.8523 nan
8.7136 2.8523 nan
8.8318 2.8523 nan
8.9500 2.8523 nan
9.0682 2.8523 nan
9.1864 2.8523 nan
9.3045 2.8523 nan
9.4227 2.8523 nan
9.5409 2.8523 nan

4.4591 3.0205 2.0096
4.5773 3.0205 1.6146
4.6955 3.0205 1.5417
4.8136 3.0205 1.5795
4.9318 3.0205 1.7210
5.0500 3.0205 1.8781
5.1682 3.0205 2.4273
5.2864 3.0205 5.1823
5.4045 3.0205 3.0486
5.5227 3.0205 6.4801
5.6409 3.0205 0.0000
5.7591 3.0205 nan
5.8773 3.0205 nan
5.9955 3.0205 nan
6.1136 3.0205 nan
6.2318 3.0205 nan
6.3500 3.0205 nan
6.4682 3.0205 nan
6.5864 3.0205 nan
6.7045 3.0205 nan
6.8227 3.0205 nan
6.9409 3.0205 nan
7.0591 3.0205 nan
7.1773 3.0205 nan
7.2955 3.0205 nan
7.4136 3.0205 nan
7.5318 3.0205 nan
7.6500 3.0205 nan
7.7682 3.0205 nan
7.8864 3.0205 nan
8.0045 3.0205 nan
8.1227 3.0205 nan
8.2409 3.0205 nan
8.3591 3.0205 nan
8.4773 3.0205 nan
8.5955 3.0205 nan
8.7136 3.0205 nan
8.8318 3.0205 nan
8.9500 3.0205 nan
9.0682 3.0205 nan
9.1864 3.0205 nan
9.3045 3.0205 nan
9.4227 3.0205 nan
9.5409 3.0205 nan

4.4591 3.1886 2.2081
4.5773 3.1886 1.9200
4.6955 3.1886 1.7527
4.8136 3.1886 1.6318
4.9318 3.1886 1.6328
5.0500 3.1886 2.3198
5.1682 3.1886 2.8830
5.2864 3.1886 3.1068
5.4045 3.1886 3.2199
5.5227 3.1886 3.9839
5.6409 3.1886 0.0000
5.7591 3.1886 0.0000
5.8773 3.1886 0.0000
5.9955 3.1886 nan
6.1136 3.1886 nan
6.2318 3.1886 nan
6.3500 3.1886 nan
6.4682 3.1886 nan
6.5864 3.1886 nan
6.7045 3.1886 nan
6.8227 3.1886 nan
6.9409 3.1886 nan
7.0591 3.1886 nan
7.1773 3.1886 nan
7.2955 3.1886 nan
7.4136 3.1886 nan
7.5318 3.1886 nan
7.6500 3.1886 nan
7.7682 3.1886 nan
7.8864 3.1886 nan
8.0045 3.1886 nan
8.1227 3.1886 nan
8.2409 3.1886 nan
8.3591 3.1886 nan
8.4773 3.1886 nan
8.5955 3.1886 nan
8.7136 3.1886 nan
8.8318 3.1886 nan
8.9500 3.1886 nan
9.0682 3.1886 nan
9.1864 3.1886 nan
9.3045 3.1886 nan
9.4227 3.1886 nan
9.5409 3.1886 nan

4.4591 3.3568 2.7577
4.5773 3.3568 2.4551
4.6955 3.3568 2.1741
4.8136 3.3568 1.9286
4.9318 3.3568 1.8173
5.0500 3.3568 1.8994
5.1682 3.3568 2.5337
5.2864 3.3568 2.6875
5.4045 3.3568 2.9539
5.5227 3.3568 5.8917
5.6409 3.3568 3.2564
5.7591 3.3568 3.2183
5.8773 3.3568 nan
5.9955 3.3568 nan
6.1136 3.3568 nan
6.2318 3.3568 nan
6.3500 3.3568 nan
6.4682 3.3568 nan
6.5864 3.3568 nan
6.7045 3.3568 nan
6.8227 3.3568 nan
6.9409 3.3568 nan
7.0591 3.3568 nan
7.1773 3.3568 nan
7.2955 3.3568 nan
7.4136 3.3568 nan
7.5318 3.3568 nan
7.6500 3.3568 nan
7.7682 3.3568 nan
7.8864 3.3568 nan
8.0045 3.3568 nan
8.1227 3.3568 nan
8.2409 3.3568 nan
8.3591 3.3568 nan
8.4773 3.3568 nan
8.5955 3.3568 nan
8.7136 3.3568 nan
8.8318 3.3568 nan
8.9500 3.3568 nan
9.0682 3.3568 nan
9.1864 3.3568 nan
9.3045 3.3568 nan
9.4227 3.3568 nan
9.5409 3.3568 nan

4.4591 3.5250 2.7833
4.5773 3.5250 3.0134
4.6955 3.5250 2.6926
4.8136 3.5250 2.3643
4.9318 3.5250 2.0833
5.0500 3.5250 3.2972
5.1682 3.5250 2.5311
5.2864 3.5250 3.1533
5.4045 3.5250 2.1280
5.5227 3.5250 2.2975
5.6409 3.5250 4.5967
5.7591 3.5250 0.0000
5.8773 3.5250 0.0000
5.9955 3.5250 nan
6.1136 3.5250 nan
6.2318 3.5250 nan
6.3500 3.5250 nan
6.4682 3.5250 nan
6.5864 3.5250 nan
6.7045 3.5250 nan
6.8227 3.5250 nan
6.9409 3.5250 nan
7.0591 3.5250 nan
7.1773 3.5250 nan
7.2955 3.5250 nan
7.4136 3.5250 nan
7.5318 3.5250 nan
7.6500 3.5250 nan
7.7682 3.5250 nan
7.8864 3.5250 nan
8.0045 3.5250 nan
8.1227 3.5250 nan
8.2409 3.5250 nan
8.3591 3.5250 nan
8.4773 3.5250 nan
8.5955 3.5250 nan
8.7136 3.5250 nan
8.8318 3.5250 nan
8.9500 3.5250 nan
9.0682 3.5250 nan
9.1864 3.5250 nan
9.3045 3.5250 nan
9.4227 3.5250 nan
9.5409 3.5250 nan

4.4591 3.6932 3.0098
4.5773 3.6932 3.3526
4.6955 3.6932 2.9401
4.8136 3.6932 2.6516
4.9318 3.6932 2.3660
5.0500 3.6932 2.1879
5.1682 3.6932 2.5250
5.2864 3.6932 2.3329
5.4045 3.6932 4.0071
5.5227 3.6932 2.8879
5.6409 3.6932 3.9253
5.7591 3.6932 2.9837
5.8773 3.6932 2.9567
5.9955 3.6932 0.0000
6.1136 3.6932 nan
6.2318 3.6932 2.2394
6.3500 3.6932 nan
6.4682 3.6932 nan
6.5864 3.6932 nan
6.7045 3.6932 nan
6.8227 3.6932 nan
6.9409 3.6932 nan
7.0591 3.6932 nan
7.1773 3.6932 nan
7.2955 3.6932 nan
7.4136 3.6932 nan
7.5318 3.6932 nan
7.6500 3.6932 nan
7.7682 3.6932 nan
7.8864 3.6932 nan
8.0045 3.6932 nan
8.1227 3.6932 nan
8.2409 3.6932 nan
8.3591 3.6932 nan
8.4773 3.6932 nan
8.5955 3.6932 nan
8.7136 3.6932 nan
8.8318 3.6932 nan
8.9500 3.6932 nan
9.0682 3.6932 nan
9.1864 3.6932 nan
9.3045 3.6932 nan
9.4227 3.6932 nan
9.5409 3.6932 nan

4.4591 3.8614 2.0993
4.5773 3.8614 3.4107
4.6955 3.8614 2.9479
4.8136 3.8614 2.6758
4.9318 3.8614 2.5437
5.0500 3.8614 2.2240
5.1682 3.8614 2.5441
5.2864 3.8614 2.5420
5.4045 3.8614 2.4919
5.5227 3.8614 2.5737
5.6409 3.8614 2.7480
5.7591 3.8614 4.4436
5.8773 3.8614 3.6971
5.9955 3.8614 2.8030
6.1136 3.8614 2.2911
6.2318 3.8614 2.1628
6.3500 3.8614 4.4582
6.4682 3.8614 3.9031
6.5864 3.8614 nan
6.7045 3.8614 nan
6.8227 3.8614 nan
6.9409 3.8614 nan
7.0591 3.8614 nan
7.1773 3.8614 nan
7.2955 3.8614 nan
7.4136 3.8614 nan
7.5318 3.8614 nan
7.6500 3.8614 nan
7.7682 3.8614 nan
7.8864 3.8614 nan
8.0045 3.8614 nan
8.1227 3.8614 nan
8.2409 3.8614 nan
8.3591 3.8614 nan
8.4773 3.8614 nan
8.5955 3.8614 nan
8.7136 3.8614 nan
8.8318 3.8614 nan
8.9500 3.8614 nan
9.0682 3.8614 nan
9.1864 3.8614 nan
9.3045 3.8614 nan
9.4227 3.8614 nan
9.5409 3.8614 nan

4.4591 4.0295 2.5541
4.5773 4.0295 3.5343
4.6955 4.0295 2.2169
4.8136 4.0295 3.8715
4.9318 4.0295 2.7941
5.0500 4.0295 2.7482
5.1682 4.0295 2.3092
5.2864 4.0295 2.4033
5.4045 4.0295 2.2672
5.5227 4.0295 2.2749
5.6409 4.0295 3.3340
5.7591 4.0295 2.9325
5.8773 4.0295 4.3114
5.9955 4.0295 2.8449
6.1136 4.0295 2.5475
6.2318 4.0295 3.3553
6.3500 4.0295 2.9406
6.4682 4.0295 2.6327
6.5864 4.0295 3.1599
6.7045 4.0295 nan
6.8227 4.0295 nan
6.9409 4.0295 nan
7.0591 4.0295 nan
7.1773 4.0295 nan
7.2955 4.0295 nan
7.4136 4.0295 nan
7.5318 4.0295 nan
7.6500 4.0295 nan
7.7682 4.0295 nan
7.8864 4.0295 nan
8.0045 4.0295 nan
8.1227 4.0295 nan
8.2409 4.0295 nan
8.3591 4.0295 nan
8.4773 4.0295 nan
8.5955 4.0295 nan
8.7136 4.0295 nan
8.8318 4.0295 nan
8.9500 4.0295 nan
9.0682 4.0295 nan
9.1864 4.0295 nan
9.3045 4.0295 nan
9.4227 4.0295 nan
9.5409 4.0295 nan

4.4591 4.1977 3.4552
4.5773 4.1977 3.1359
4.6955 4.1977 2.4556
4.8136 4.1977 2.5892
4.9318 4.1977 2.1829
5.0500 4.1977 2.3532
5.1682 4.1977 3.2879
5.2864 4.1977 2.2914
5.4045 4.1977 2.4792
5.5227 4.1977 2.2828
5.6409 4.1977 2.8361
5.7591 4.1977 3.3172
5.8773 4.1977 4.9411
5.9955 4.1977 2.6456
6.1136 4.1977 2.2731
6.2318 4.1977 2.4814
6.3500 4.1977 2.5213
6.4682 4.1977 2.1013
6.5864 4.1977 4.1161
6.7045 4.1977 3.7276
6.8227 4.1977 4.9852
6.9409 4.1977 nan
7.0591 4.1977 nan
7.1773 4.1977 nan
7.2955 4.1977 nan
7.4136 4.1977 nan
7.5318 4.1977 nan
7.6500 4.1977 nan
7.7682 4.1977 nan
7.8864 4.1977 nan
8.0045 4.1977 nan
8.1227 4.1977 nan
8.2409 4.1977 nan
8.3591 4.1977 nan
8.4773 4.1977 nan
8.5955 4.1977 nan
8.7136 4.1977 nan
8.8318 4.1977 nan
8.9500 4.1977 nan
9.0682 4.1977 nan
9.1864 4.1977 nan
9.3045 4.1977 nan
9.4227 4.1977 nan
9.5409 4.1977 nan

4.4591 4.3659 4.6916
4.5773 4.3659 2.0370
4.6955 4.3659 2.5829
4.8136 4.3659 2.4750
4.9318 4.3659 2.2500
5.0500 4.3659 2.9658
5.1682 4.3659 3.2030
5.2864 4.3659 2.3844
5.4045 4.3659 2.2366
5.5227 4.3659 2.2397
5.6409 4.3659 3.8537
5.7591 4.3659 2.3823
5.8773 4.3659 2.5876
5.9955 4.3659 2.8629
6.1136 4.3659 3.2268
6.2318 4.3659 3.6709
6.3500 4.3659 2.4672
6.4682 4.3659 3.0105
6.5864 4.3659 4.5992
6.7045 4.3659 2.4539
6.8227 4.3659 2.0663
6.9409 4.3659 5.3963
7.0591 4.3659 nan
7.1773 4.3659 4.6432
7.2955 4.3659 nan
7.4136 4.3659 nan
7.5318 4.3659 nan
7.6500 4.3659 nan
7.7682 4.3659 nan
7.8864 4.3659 nan
8.0045 4.3659 nan
8.1227 4.3659 nan
8.2409 4.3659 nan
8.3591 4.3659 nan
8.4773 4.3659 nan
8.5955 4.3659 nan
8.7136 4.3659 nan
8.8318 4.3659 nan
8.9500 4.3659 nan
9.0682 4.3659 nan
9.1864 4.3659 nan
9.3045 4.3659 nan
9.4227 4.3659 nan
9.5409 4.3659 nan

4.4591 4.5341 nan
4.5773 4.5341 2.1707
4.6955 4.5341 2.7941
4.8136 4.5341 2.2271
4.9318 4.5341 3.0123
5.0500 4.5341 3.0610
5.1682 4.5341 3.9441
5.2864 4.5341 2.6445
5.4045 4.5341 2.5304
5.5227 4.5341 3.6323
5.6409 4.5341 2.0840
5.7591 4.5341 2.3374
5.8773 4.5341 2.7902
5.9955 4.5341 3.0828
6.1136 4.5341 3.9149
6.2318 4.5341 2.8698
6.3500 4.5341 2.6770
6.4682 4.5341 3.0508
6.5864 4.5341 2.1772
6.7045 4.5341 2.0107
6.8227 4.5341 2.7914
6.9409 4.5341 2.1578
7.0591 4.5341 5.3742
7.1773 4.5341 4.0081
7.2955 4.5341 1.7932
7.4136 4.5341 nan
7.5318 4.5341 nan
7.6500 4.5341 nan
7.7682 4.5341 nan
7.8864 4.5341 nan
8.0045 4.5341 nan
8.1227 4.5341 nan
8.2409 4.5341 nan
8.3591 4.5341 nan
8.4773 4.5341 nan
8.5955 4.5341 nan
8.7136 4.5341 nan
8.8318 4.5341 nan
8.9500 4.5341 nan
9.0682 4.5341 nan
9.1864 4.5341 nan
9.3045 4.5341 nan
9.4227 4.5341 nan
9.5409 4.5341 nan

4.4591 4.7023 2.8035
4.5773 4.7023 3.0811
4.6955 4.7023 2.4515
4.8136 4.7023 3.1508
4.9318 4.7023 3.5422
5.0500 4.7023 2.9822
5.1682 4.7023 3.6801
5.2864 4.7023 2.5447
5.4045 4.7023 2.5213
5.5227 4.7023 3.4438
5.6409 4.7023 3.1678
5.7591 4.7023 3.3049
5.8773 4.7023 3.2146
5.9955 4.7023 3.4431
6.1136 4.7023 2.8478
6.2318 4.7023 2.6705
6.3500 4.7023 2.8875
6.4682 4.7023 3.0370
6.5864 4.7023 3.7019
6.7045 4.7023 2.3665
6.8227 4.7023 2.1068
6.9409 4.7023 2.1172
7.0591 4.7023 4.9522
7.1773 4.7023 4.1905
7.2955 4.7023 4.1334
7.4136 4.7023 1.3681
7.5318 4.7023 3.8517
7.6500 4.7023 2.4821
7.7682 4.7023 nan
7.8864 4.7023 nan
8.0045 4.7023 nan
8.1227 4.7023 nan
8.2409 4.7023 nan
8.3591 4.7023 nan
8.4773 4.7023 nan
8.5955 4.7023 nan
8.7136 4.7023 nan
8.8318 4.7023 nan
8.9500 4.7023 nan
9.0682 4.7023 nan
9.1864 4.7023 nan
9.3045 4.7023 nan
9.4227 4.7023 nan
9.5409 4.7023 nan

4.4591 4.8705 2.5479
4.5773 4.8705 4.9891
4.6955 4.8705 3.2479
4.8136 4.8705 2.0343
4.9318 4.8705 2.2172
5.0500 4.8705 2.0397
5.1682 4.8705 3.1667
5.2864 4.8705 2.1612
5.4045 4.8705 2.2404
5.5227 4.8705 3.2807
5.6409 4.8705 2.1871
5.7591 4.8705 3.3444
5.8773 4.8705 4.2881
5.9955 4.8705 2.7374
6.1136 4.8705 2.7547
6.2318 4.8705 2.3844
6.3500 4.8705 2.6656
6.4682 4.8705 2.3686
6.5864 4.8705 2.3207
6.7045 4.8705 2.4201
6.8227 4.8705 2.0526
6.9409 4.8705 2.1094
7.0591 4.8705 2.0642
7.1773 4.8705 5.6832
7.2955 4.8705 4.4807
7.4136 4.8705 2.8778
7.5318 4.8705 3.2025
7.6500 4.8705 1.6606
7.7682 4.8705 4.9054
7.8864 4.8705 nan
8.0045 4.8705 nan
8.1227 4.8705 nan
8.2409 4.8705 nan
8.3591 4.8705 nan
8.4773 4.8705 nan
8.5955 4.8705 nan
8.7136 4.8705 nan
8.8318 4.8705 nan
8.9500 4.8705 nan
9.0682 4.8705 nan
9.1864 4.8705 nan
9.3045 4.8705 nan
9.4227 4.8705 nan
9.5409 4.8705 nan

4.4591 5.0386 4.5488
4.5773 5.0386 4.6544
4.6955 5.0386 3.6440
4.8136 5.0386 2.3521
4.9318 5.0386 2.1414
5.0500 5.0386 3.3963
5.1682 5.0386 3.2933
5.2864 5.0386 2.3139
5.4045 5.0386 2.3203
5.5227 5.0386 2.4732
5.6409 5.0386 2.5073
5.7591 5.0386 3.8083
5.8773 5.0386 2.7408
5.9955 5.0386 2.7838
6.1136 5.0386 3.0128
6.2318 5.0386 2.4464
6.3500 5.0386 2.4502
6.4682 5.0386 2.4813
6.5864 5.0386 2.0343
6.7045 5.0386 4.6573
6.8227 5.0386 2.0543
6.9409 5.0386 2.0734
7.0591 5.0386 2.1207
7.1773 5.0386 5.3585
7.2955 5.0386 2.0328
7.4136 5.0386 2.2530
7.5318 5.0386 3.2461
7.6500 5.0386 2.1668
7.7682 5.0386 1.8140
7.8864 5.0386 2.0212
8.0045 5.0386 1.5892
8.1227 5.0386 nan
8.2409 5.0386 nan
8.3591 5.0386 nan
8.4773 5.0386 nan
8.5955 5.0386 nan
8.7136 5.0386 nan
8.8318 5.0386 nan
8.9500 5.0386 nan
9.0682 5.0386 nan
9.1864 5.0386 nan
9.3045 5.0386 nan
9.4227 5.0386 nan
9.5409 5.0386 nan

4.4591 5.2068 5.0435
4.5773 5.2068 4.7527
4.6955 5.2068 3.6554
4.8136 5.2068 2.6330
4.9318 5.2068 4.0413
5.0500 5.2068 2.1590
5.1682 5.2068 2.1121
5.2864 5.2068 2.5053
5.4045 5.2068 2.1977
5.5227 5.2068 2.3588
5.6409 5.2068 2.5977
5.7591 5.2068 2.6457
5.8773 5.2068 3.0432
5.9955 5.2068 3.8053
6.1136 5.2068 2.6822
6.2318 5.2068 2.8886
6.3500 5.2068 4.8876
6.4682 5.2068 3.0445
6.5864 5.2068 2.1858
6.7045 5.2068 2.3894
6.8227 5.2068 3.3984
6.9409 5.2068 2.1035
7.0591 5.2068 2.1427
7.1773 5.2068 1.9368
7.2955 5.2068 2.1971
7.4136 5.2068 2.5453
7.5318 5.2068 3.8186
7.6500 5.2068 2.8516
7.7682 5.2068 2.9508
7.8864 5.2068 1.9163
8.0045 5.2068 1.5301
8.1227 5.2068 nan
8.2409 5.2068 nan
8.3591 5.2068 nan
8.4773 5.2068 nan
8.5955 5.2068 nan
8.7136 5.2068 nan
8.8318 5.2068 nan
8.9500 5.2068 nan
9.0682 5.2068 nan
9.1864 5.2068 nan
9.3045 5.2068 nan
9.4227 5.2068 nan
9.5409 5.2068 nan

4.4591 5.3750 nan
4.5773 5.3750 4.4492
4.6955 5.3750 2.3997
4.8136 5.3750 4.4463
4.9318 5.3750 1.9753
5.0500 5.3750 2.7259
5.1682 5.3750 3.1915
5.2864 5.3750 2.3476
5.4045 5.3750 2.3799
5.5227 5.3750 2.1351
5.6409 5.3750 2.1692
5.7591 5.3750 2.7936
5.8773 5.3750 3.7203
5.9955 5.3750 4.1164
6.1136 5.3750 3.1977
6.2318 5.3750 3.0645
6.3500 5.3750 3.2655
6.4682 5.3750 2.2138
6.5864 5.3750 2.0430
6.7045 5.3750 5.8674
6.8227 5.3750 2.8850
6.9409 5.3750 2.7773
7.0591 5.3750 2.0894
7.1773 5.3750 2.7495
7.2955 5.3750 1.9492
7.4136 5.3750 1.9492
7.5318 5.3750 1.7785
7.6500 5.3750 2.1141
7.7682 5.3750 1.8710
7.8864 5.3750 2.9299
8.0045 5.3750 2.4766
8.1227 5.3750 2.6395
8.2409 5.3750 nan
8.3591 5.3750 nan
8.4773 5.3750 nan
8.5955 5.3750 nan
8.7136 5.3750 nan
8.8318 5.3750 nan
8.9500 5.3750 nan
9.0682 5.3750 nan
9.1864 5.3750 nan
9.3045 5.3750 nan
9.4227 5.3750 nan
9.5409 5.3750 nan

4.4591 5.5432 nan
4.5773 5.5432 nan
4.6955 5.5432 2.1457
4.8136 5.5432 2.5533
4.9318 5.5432 3.6645
5.0500 5.5432 3.5885
5.1682 5.5432 3.1376
5.2864 5.5432 2.4202
5.4045 5.5432 2.1337
5.5227 5.5432 2.3312
5.6409 5.5432 2.3790
5.7591 5.5432 3.9213
5.8773 5.5432 4.2299
5.9955 5.5432 2.1277
6.1136 5.5432 2.6142
6.2318 5.5432 3.0378
6.3500 5.5432 2.8261
6.4682 5.5432 2.9779
6.5864 5.5432 2.4756
6.7045 5.5432 2.7110
6.8227 5.5432 3.8219
6.9409 5.5432 2.2428
7.0591 5.5432 3.2054
7.1773 5.5432 2.0027
7.2955 5.5432 3.0315
7.4136 5.5432 2.1764
7.5318 5.5432 3.1309
7.6500 5.5432 1.7941
7.7682 5.5432 2.3965
7.8864 5.5432 2.0439
8.0045 5.5432 1.6788
8.1227 5.5432 1.5655
8.2409 5.5432 nan
8.3591 5.5432 nan
8.4773 5.5432 nan
8.5955 5.5432 nan
8.7136 5.5432 nan
8.8318 5.5432 nan
8.9500 5.5432 nan
9.0682 5.5432 nan
9.1864 5.5432 nan
9.3045 5.5432 nan
9.4227 5.5432 nan
9.5409 5.5432 nan

4.4591 5.7114 nan
4.5773 5.7114 nan
4.6955 5.7114 3.8448
4.8136 5.7114 3.4130
4.9318 5.7114 4.1863
5.0500 5.7114 3.9024
5.1682 5.7114 4.3969
5.2864 5.7114 2.9049
5.4045 5.7114 2.4743
5.5227 5.7114 2.4136
5.6409 5.7114 2.2633
5.7591 5.7114 3.4831
5.8773 5.7114 3.2799
5.9955 5.7114 2.4562
6.1136 5.7114 2.1023
6.2318 5.7114 2.7012
6.3500 5.7114 3.2033
6.4682 5.7114 2.6333
6.5864 5.7114 3.1334
6.7045 5.7114 2.3365
6.8227 5.7114 2.4798
6.9409 5.7114 2.4131
7.0591 5.7114 2.3433
7.1773 5.7114 2.1012
7.2955 5.7114 2.0959
7.4136 5.7114 2.0378
7.5318 5.7114 2.1449
7.6500 5.7114 2.2374
7.7682 5.7114 2.0463
7.8864 5.7114 2.4005
8.0045 5.7114 2.2041
8.1227 5.7114 1.4977
8.2409 5.7114 4.4502
8.3591 5.7114 2.5252
8.4773 5.7114 nan
8.5955 5.7114 nan
8.7136 5.7114 nan
8.8318 5.7114 nan
8.9500 5.7114 nan
9.0682 5.7114 nan
9.1864 5.7114 nan
9.3045 5.7114 nan
9.4227 5.7114 nan
9.5409 5.7114 nan

4.4591 5.8795 nan
4.5773 5.8795 5.3730
4.6955 5.8795 3.7301
4.8136 5.8795 2.8027
4.9318 5.8795 3.4871
5.0500 5.8795 4.3947
5.1682 5.8795 5.3130
5.2864 5.8795 2.6061
5.4045 5.8795 2.5562
5.5227 5.8795 2.6261
5.6409 5.8795 3.1930
5.7591 5.8795 2.7208
5.8773 5.8795 3.0340
5.9955 5.8795 2.8205
6.1136 5.8795 2.7187
6.2318 5.8795 3.3116
6.3500 5.8795 2.4811
6.4682 5.8795 4.6074
6.5864 5.8795 2.2729
6.7045 5.8795 4.4703
6.8227 5.8795 2.2205
6.9409 5.8795 3.4154
7.0591 5.8795 2.1329
7.1773 5.8795 2.4285
7.2955 5.8795 2.3367
7.4136 5.8795 2.1013
7.5318 5.8795 2.1298
7.6500 5.8795 1.7958
7.7682 5.8795 1.8328
7.8864 5.8795 1.7983
8.0045 5.8795 3.3203
8.1227 5.8795 2.7806
8.2409 5.8795 1.4182
8.3591 5.8795 1.7122
8.4773 5.8795 1.8219
8.5955 5.8795 2.7703
8.7136 5.8795 nan
8.8318 5.8795 nan
8.9500 5.8795 nan
9.0682 5.8795 nan
9.1864 5.8795 nan
9.3045 5.8795 nan
9.4227 5.8795 nan
9.5409 5.8795 nan

4.4591 6.0477 nan
4.5773 6.0477 nan
4.6955 6.0477 nan
4.8136 6.0477 nan
4.9318 6.0477 3.2336
5.0500 6.0477 4.7973
5.1682 6.0477 4.2901
5.2864 6.0477 2.7483
5.4045 6.0477 3.1246
5.5227 6.0477 2.7153
5.6409 6.0477 3.0920
5.7591 6.0477 2.5537
5.8773 6.0477 2.6583
5.9955 6.0477 2.9608
6.1136 6.0477 3.0378
6.2318 6.0477 3.2481
6.3500 6.0477 2.9558
6.4682 6.0477 2.6697
6.5864 6.0477 4.6297
6.7045 6.0477 3.6909
6.8227 6.0477 2.5619
6.9409 6.0477 2.2841
7.0591 6.0477 2.2215
7.1773 6.0477 2.3486
7.2955 6.0477 2.3290
7.4136 6.0477 2.0976
7.5318 6.0477 2.1102
7.6500 6.0477 2.2941
7.7682 6.0477 2.0374
7.8864 6.0477 1.6637
8.0045 6.0477 1.7835
8.1227 6.0477 1.6500
8.2409 6.0477 1.3719
8.3591 6.0477 3.9691
8.4773 6.0477 2.0551
8.5955 6.0477 2.1383
8.7136 6.0477 nan
8.8318 6.0477 nan
8.9500 6.0477 nan
9.0682 6.0477 nan
9.1864 6.0477 nan
9.3045 6.0477 nan
9.4227 6.0477 nan
9.5409 6.0477 nan

4.4591 6.2159 nan
4.5773 6.2159 nan
4.6955 6.2159 5.4873
4.8136 6.2159 4.4303
4.9318 6.2159 4.9011
5.0500 6.2159 3.6889
5.1682 6.2159 3.3317
5.2864 6.2159 4.4279
5.4045 6.2159 2.5220
5.5227 6.2159 2.5250
5.6409 6.2159 2.7980
5.7591 6.2159 2.7755
5.8773 6.2159 3.3176
5.9955 6.2159 2.7937
6.1136 6.2159 2.5747
6.2318 6.2159 3.5379
6.3500 6.2159 2.6968
6.4682 6.2159 3.0947
6.5864 6.2159 2.1915
6.7045 6.2159 2.1214
6.8227 6.2159 2.2124
6.9409 6.2159 2.1914
7.0591 6.2159 2.0083
7.1773 6.2159 2.6543
7.2955 6.2159 2.1135
7.4136 6.2159 3.1445
7.5318 6.2159 2.3618
7.6500 6.2159 2.2208
7.7682 6.2159 2.1396
7.8864 6.2159 1.8394
8.0045 6.2159 4.5955
8.1227 6.2159 3.9043
8.2409 6.2159 1.3149
8.3591 6.2159 1.3198
8.4773 6.2159 2.6194
8.5955 6.2159 1.8310
8.7136 6.2159 1.7152
8.8318 6.2159 1.9568
8.9500 6.2159 nan
9.0682 6.2159 nan
9.1864 6.2159 nan
9.3045 6.2159 nan
9.4227 6.2159 nan
9.5409 6.2159 nan

4.4591 6.3841 nan
4.5773 6.3841 nan
4.6955 6.3841 nan
4.8136 6.3841 nan
4.9318 6.3841 4.5605
5.0500 6.3841 4.4153
5.1682 6.3841 3.7493
5.2864 6.3841 4.6295
5.4045 6.3841 2.8287
5.5227 6.3841 2.6929
5.6409 6.3841 2.6011
5.7591 6.3841 2.9659
5.8773 6.3841 3.4837
5.9955 6.3841 2.3309
6.1136 6.3841 2.7446
6.2318 6.3841 2.9595
6.3500 6.3841 3.1599
6.4682 6.3841 4.0090
6.5864 6.3841 4.0829
6.7045 6.3841 2.0176
6.8227 6.3841 2.4406
6.9409 6.3841 2.3690
7.0591 6.3841 3.2668
7.1773 6.3841 2.1096
7.2955 6.3841 2.1430
7.4136 6.3841 2.4431
7.5318 6.3841 2.3804
7.6500 6.3841 2.1673
7.7682 6.3841 2.3835
7.8864 6.3841 1.8986
8.0045 6.3841 2.2069
8.1227 6.3841 4.2310
8.2409 6.3841 4.9152
8.3591 6.3841 2.6960
8.4773 6.3841 1.3611
8.5955 6.3841 1.5896
8.7136 6.3841 1.7761
8.8318 6.3841 2.4404
8.9500 6.3841 nan
9.0682 6.3841 nan
9.1864 6.3841 nan
9.3045 6.3841 nan
9.4227 6.3841 nan
9.5409 6.3841 nan

4.4591 6.5523 nan
4.5773 6.5523 nan
4.6955 6.5523 nan
4.8136 6.5523 nan
4.9318 6.5523 4.7470
5.0500 6.5523 4.1778
5.1682 6.5523 4.0844
5.2864 6.5523 3.9621
5.4045 6.5523 4.4386
5.5227 6.5523 3.7517
5.6409 6.5523 2.5765
5.7591 6.5523 2.6146
5.8773 6.5523 2.8090
5.9955 6.5523 2.9287
6.1136 6.5523 3.0863
6.2318 6.5523 3.1563
6.3500 6.5523 3.0695
6.4682 6.5523 2.9314
6.5864 6.5523 3.4936
6.7045 6.5523 2.1051
6.8227 6.5523 2.4000
6.9409 6.5523 2.2760
7.0591 6.5523 2.1602
7.1773 6.5523 1.9503
7.2955 6.5523 2.3807
7.4136 6.5523 2.1538
7.5318 6.5523 2.0072
7.6500 6.5523 2.5649
7.7682 6.5523 1.9987
7.8864 6.5523 1.4770
8.0045 6.5523 1.7224
8.1227 6.5523 2.1758
8.2409 6.5523 1.3419
8.3591 6.5523 1.3540
8.4773 6.5523 2.1017
8.5955 6.5523 1.7259
8.7136 6.5523 4.6839
8.8318 6.5523 1.7795
8.9500 6.5523 1.7015
9.0682 6.5523 nan
9.1864 6.5523 nan
9.3045 6.5523 nan
9.4227 6.5523 nan
9.5409 6.5523 nan

4.4591 6.7205 nan
4.5773 6.7205 nan
4.6955 6.7205 nan
4.8136 6.7205 4.3514
4.9318 6.7205 5.5174
5.0500 6.7205 4.4155
5.1682 6.7205 3.8926
5.2864 6.7205 3.1657
5.4045 6.7205 4.4938
5.5227 6.7205 2.7408
5.6409 6.7205 2.6640
5.7591 6.7205 2.2098
5.8773 6.7205 2.5838
5.9955 6.7205 3.5850
6.1136 6.7205 3.6573
6.2318 6.7205 4.3303
6.3500 6.7205 3.8675
6.4682 6.7205 2.8088
6.5864 6.7205 5.3064
6.7045 6.7205 4.6420
6.8227 6.7205 2.0094
6.9409 6.7205 2.3423
7.0591 6.7205 2.3564
7.1773 6.7205 2.6380
7.2955 6.7205 2.4068
7.4136 6.7205 3.5963
7.5318 6.7205 2.1921
7.6500 6.7205 2.1475
7.7682 6.7205 1.8967
7.8864 6.7205 1.7373
8.0045 6.7205 2.0249
8.1227 6.7205 2.0255
8.2409 6.7205 1.4866
8.3591 6.7205 1.6728
8.4773 6.7205 2.3060
8.5955 6.7205 2.9101
8.7136 6.7205 1.5665
8.8318 6.7205 2.6982
8.9500 6.7205 3.1435
9.0682 6.7205 nan
9.1864 6.7205 nan
9.3045 6.7205 nan
9.4227 6.7205 nan
9.5409 6.7205 nan

4.4591 6.8886 nan
4.5773 6.8886 nan
4.6955 6.8886 nan
4.8136 6.8886 4.7345
4.9318 6.8886 3.3218
5.0500 6.8886 5.3802
5.1682 6.8886 4.3066
5.2864 6.8886 4.9027
5.4045 6.8886 5.1064
5.5227 6.8886 4.2131
5.6409 6.8886 5.2182
5.7591 6.8886 4.5085
5.8773 6.8886 3.6336
5.9955 6.8886 2.9755
6.1136 6.8886 3.6516
6.2318 6.8886 3.2877
6.3500 6.8886 3.0407
6.4682 6.8886 4.4566
6.5864 6.8886 3.7209
6.7045 6.8886 3.5458
6.8227 6.8886 3.0430
6.9409 6.8886 2.4137
7.0591 6.8886 2.0475
7.1773 6.8886 2.6742
7.2955 6.8886 2.4727
7.4136 6.8886 2.2205
7.5318 6.8886 1.9456
7.6500 6.8886 3.8160
7.7682 6.8886 2.3426
7.8864 6.8886 2.0019
8.0045 6.8886 1.8811
8.1227 6.8886 3.4691
8.2409 6.8886 2.5667
8.3591 6.8886 1.4206
8.4773 6.8886 1.4648
8.5955 6.8886 1.8770
8.7136 6.8886 2.1742
8.8318 6.8886 1.6473
8.9500 6.8886 2.2139
9.0682 6.8886 4.3608
9.1864 6.8886 nan
9.3045 6.8886 nan
9.4227 6.8886 nan
9.5409 6.8886 nan

4.4591 7.0568 nan
4.5773 7.0568 nan
4.6955 7.0568 nan
4.8136 7.0568 nan
4.9318 7.0568 nan
5.0500 7.0568 4.8231
5.1682 7.0568 4.4985
5.2864 7.0568 3.8697
5.4045 7.0568 4.9614
5.5227 7.0568 5.3749
5.6409 7.0568 5.4088
5.7591 7.0568 4.7352
5.8773 7.0568 4.5168
5.9955 7.0568 3.6540
6.1136 7.0568 4.0751
6.2318 7.0568 4.9505
6.3500 7.0568 4.0152
6.4682 7.0568 4.1779
6.5864 7.0568 2.2688
6.7045 7.0568 2.4163
6.8227 7.0568 2.3316
6.9409 7.0568 2.7228
7.0591 7.0568 2.8633
7.1773 7.0568 2.0446
7.2955 7.0568 2.5015
7.4136 7.0568 4.6179
7.5318 7.0568 2.1804
7.6500 7.0568 2.0641
7.7682 7.0568 2.2431
7.8864 7.0568 1.5295
8.0045 7.0568 1.3269
8.1227 7.0568 1.7656
8.2409 7.0568 1.3709
8.3591 7.0568 1.4013
8.4773 7.0568 3.3703
8.5955 7.0568 1.6813
8.7136 7.0568 2.0832
8.8318 7.0568 1.6824
8.9500 7.0568 1.6914
9.0682 7.0568 2.0452
9.1864 7.0568 4.0312
9.3045 7.0568 nan
9.4227 7.0568 nan
9.5409 7.0568 nan

4.4591 7.2250 nan
4.5773 7.2250 nan
4.6955 7.2250 nan
4.8136 7.2250 nan
4.9318 7.2250 nan
5.0500 7.2250 3.7199
5.1682 7.2250 3.1450
5.2864 7.2250 3.8584
5.4045 7.2250 5.6527
5.5227 7.2250 3.2228
5.6409 7.2250 nan
5.7591 7.2250 5.2614
5.8773 7.2250 5.4130
5.9955 7.2250 3.5891
6.1136 7.2250 4.5484
6.2318 7.2250 4.6372
6.3500 7.2250 2.2625
6.4682 7.2250 2.2591
6.5864 7.2250 2.2553
6.7045 7.2250 2.4590
6.8227 7.2250 3.3852
6.9409 7.2250 2.7904
7.0591 7.2250 2.3558
7.1773 7.2250 2.3783
7.2955 7.2250 5.6349
7.4136 7.2250 4.2472
7.5318 7.2250 2.4296
7.6500 7.2250 2.5133
7.7682 7.2250 2.2609
7.8864 7.2250 1.9826
8.0045 7.2250 1.4537
8.1227 7.2250 4.1095
8.2409 7.2250 1.3179
8.3591 7.2250 1.3724
8.4773 7.2250 1.3585
8.5955 7.2250 2.1866
8.7136 7.2250 1.3516
8.8318 7.2250 1.9504
8.9500 7.2250 3.3160
9.0682 7.2250 5.0008
9.1864 7.2250 2.1063
9.3045 7.2250 4.5125
9.4227 7.2250 nan
9.5409 7.2250 nan

4.4591 7.3932 nan
4.5773 7.3932 nan
4.6955 7.3932 nan
4.8136 7.3932 nan
4.9318 7.3932 nan
5.0500 7.3932 nan
5.1682 7.3932 nan
5.2864 7.3932 3.6552
5.4045 7.3932 4.6997
5.5227 7.3932 nan
5.6409 7.3932 nan
5.7591 7.3932 nan
5.8773 7.3932 5.7848
5.9955 7.3932 5.3526
6.1136 7.3932 4.1454
6.2318 7.3932 5.2638
6.3500 7.3932 4.8651
6.4682 7.3932 2.2455
6.5864 7.3932 nan
6.7045 7.3932 2.1029
6.8227 7.3932 3.9608
6.9409 7.3932 2.5603
7.0591 7.3932 3.9249
7.1773 7.3932 2.9676
7.2955 7.3932 3.8796
7.4136 7.3932 2.5367
7.5318 7.3932 1.9549
7.6500 7.3932 1.8962
7.7682 7.3932 2.7779
7.8864 7.3932 2.1478
8.0045 7.3932 3.3843
8.1227 7.3932 3.2685
8.2409 7.3932 1.4435
8.3591 7.3932 1.4426
8.4773 7.3932 1.5788
8.5955 7.3932 2.5791
8.7136 7.3932 2.6710
8.8318 7.3932 1.7149
8.9500 7.3932 4.1795
9.0682 7.3932 1.8728
9.1864 7.3932 3.6543
9.3045 7.3932 5.8298
9.4227 7.3932 4.9023
9.5409 7.3932 nan

4.4591 7.5614 nan
4.5773 7.5614 nan
4.6955 7.5614 nan
4.8136 7.5614 nan
4.9318 7.5614 nan
5.0500 7.5614 nan
5.1682 7.5614 nan
5.2864 7.5614 nan
5.4045 7.5614 nan
5.5227 7.5614 5.4069
5.6409 7.5614 nan
5.7591 7.5614 nan
5.8773 7.5614 4.8793
5.9955 7.5614 5.9247
6.1136 7.5614 4.3074
6.2318 7.5614 5.2744
6.3500 7.5614 5.5199
6.4682 7.5614 5.7794
6.5864 7.5614 nan
6.7045 7.5614 5.5232
6.8227 7.5614 2.4737
6.9409 7.5614 3.3958
7.0591 7.5614 3.2545
7.1773 7.5614 2.5534
7.2955 7.5614 5.4662
7.4136 7.5614 1.9092
7.5318 7.5614 3.2778
7.6500 7.5614 2.3199
7.7682 7.5614 2.3875
7.8864 7.5614 2.3016
8.0045 7.5614 2.2328
8.1227 7.5614 1.4396
8.2409 7.5614 1.4493
8.3591 7.5614 1.4377
8.4773 7.5614 1.4768
8.5955 7.5614 1.6353
8.7136 7.5614 2.6104
8.8318 7.5614 1.5296
8.9500 7.5614 2.6761
9.0682 7.5614 2.9230
9.1864 7.5614 2.0108
9.3045 7.5614 3.1810
9.4227 7.5614 3.3955
9.5409 7.5614 5.2431

4.4591 7.7295 nan
4.5773 7.7295 nan
4.6955 7.7295 nan
4.8136 7.7295 nan
4.9318 7.7295 nan
5.0500 7.7295 nan
5.1682 7.7295 nan
5.2864 7.7295 nan
5.4045 7.7295 nan
5.5227 7.7295 nan
5.6409 7.7295 nan
5.7591 7.7295 nan
5.8773 7.7295 5.0539
5.9955 7.7295 5.8980
6.1136 7.7295 4.9231
6.2318 7.7295 4.6235
6.3500 7.7295 4.9177
6.4682 7.7295 2.5496
6.5864 7.7295 2.8152
6.7045 7.7295 2.7726
6.8227 7.7295 3.0459
6.9409 7.7295 2.9351
7.0591 7.7295 3.7011
7.1773 7.7295 5.0728
7.2955 7.7295 2.5427
7.4136 7.7295 2.3569
7.5318 7.7295 1.9479
7.6500 7.7295 2.2331
7.7682 7.7295 2.4300
7.8864 7.7295 2.3751
8.0045 7.7295 1.5418
8.1227 7.7295 2.9793
8.2409 7.7295 1.3672
8.3591 7.7295 1.3885
8.4773 7.7295 2.0115
8.5955 7.7295 1.7630
8.7136 7.7295 2.1436
8.8318 7.7295 1.7241
8.9500 7.7295 3.7679
9.0682 7.7295 1.8448
9.1864 7.7295 3.5350
9.3045 7.7295 3.4521
9.4227 7.7295 3.3681
9.5409 7.7295 3.8576

4.4591 7.8977 nan
4.5773 7.8977 nan
4.6955 7.8977 nan
4.8136 7.8977 nan
4.9318 7.8977 nan
5.0500 7.8977 nan
5.1682 7.8977 nan
5.2864 7.8977 nan
5.4045 7.8977 nan
5.5227 7.8977 nan
5.6409 7.8977 nan
5.7591 7.8977 nan
5.8773 7.8977 nan
5.9955 7.8977 4.1484
6.1136 7.8977 4.4767
6.2318 7.8977 3.0572
6.3500 7.8977 nan
6.4682 7.8977 nan
6.5864 7.8977 nan
6.7045 7.8977 2.2593
6.8227 7.8977 3.4182
6.9409 7.8977 3.8223
7.0591 7.8977 2.6860
7.1773 7.8977 2.8223
7.2955 7.8977 4.4671
7.4136 7.8977 2.3585
7.5318 7.8977 2.1899
7.6500 7.8977 2.2832
7.7682 7.8977 2.2183
7.8864 7.8977 2.3534
8.0045 7.8977 2.3407
8.1227 7.8977 2.6397
8.2409 7.8977 1.7874
8.3591 7.8977 2.0186
8.4773 7.8977 2.4045
8.5955 7.8977 2.3342
8.7136 7.8977 2.9517
8.8318 7.8977 3.6398
8.9500 7.8977 2.3362
9.0682 7.8977 4.2840
9.1864 7.8977 2.3342
9.3045 7.8977 2.0128
9.4227 7.8977 5.1242
9.5409 7.8977 6.0088

4.4591 8.0659 nan
4.5773 8.0659 nan
4.6955 8.0659 nan
4.8136 8.0659 nan
4.9318 8.0659 nan
5.0500 8.0659 nan
5.1682 8.0659 nan
5.2864 8.0659 nan
5.4045 8.0659 nan
5.5227 8.0659 nan
5.6409 8.0659 nan
5.7591 8.0659 nan
5.8773 8.0659 nan
5.9955 8.0659 nan
6.1136 8.0659 nan
6.2318 8.0659 3.5243
6.3500 8.0659 5.9225
6.4682 8.0659 nan
6.5864 8.0659 nan
6.7045 8.0659 nan
6.8227 8.0659 2.3982
6.9409 8.0659 2.8501
7.0591 8.0659 2.1828
7.1773 8.0659 4.2449
7.2955 8.0659 3.2023
7.4136 8.0659 4.6351
7.5318 8.0659 3.9853
7.6500 8.0659 2.1646
7.7682 8.0659 2.3089
7.8864 8.0659 1.9657
8.0045 8.0659 1.7813
8.1227 8.0659 2.1963
8.2409 8.0659 3.0961
8.3591 8.0659 2.3428
8.4773 8.0659 2.0744
8.5955 8.0659 1.5070
8.7136 8.0659 1.9762
8.8318 8.0659 4.8455
8.9500 8.0659 2.2530
9.0682 8.0659 1.9912
9.1864 8.0659 1.9199
9.3045 8.0659 3.0750
9.4227 8.0659 3.5986
9.5409 8.0659 2.3818

4.4591 8.2341 nan
4.5773 8.2341 nan
4.6955 8.2341 nan
4.8136 8.2341 nan
4.9318 8.2341 nan
5.0500 8.2341 nan
5.1682 8.2341 nan
5.2864 8.2341 nan
5.4045 8.2341 nan
5.5227 8.2341 nan
5.6409 8.2341 nan
5.7591 8.2341 nan
5.8773 8.2341 nan
5.9955 8.2341 nan
6.1136 8.2341 4.5907
6.2318 8.2341 nan
6.3500 8.2341 nan
6.4682 8.2341 nan
6.5864 8.2341 nan
6.7045 8.2341 nan
6.8227 8.2341 2.1933
6.9409 8.2341 3.9414
7.0591 8.2341 2.6333
7.1773 8.2341 3.7244
7.2955 8.2341 4.3707
7.4136 8.2341 1.9085
7.5318 8.2341 2.0230
7.6500 8.2341 2.0319
7.7682 8.2341 2.2648
7.8864 8.2341 2.5782
8.0045 8.2341 2.2651
8.1227 8.2341 1.3356
8.2409 8.2341 1.3161
8.3591 8.2341 1.9711
8.4773 8.2341 1.6352
8.5955 8.2341 1.8026
8.7136 8.2341 1.4975
8.8318 8.2341 1.5210
8.9500 8.2341 2.4776
9.0682 8.2341 1.8339
9.1864 8.2341 4.2791
9.3045 8.2341 3.5182
9.4227 8.2341 3.0232
9.5409 8.2341 4.1457

4.4591 8.4023 nan
4.5773 8.4023 nan
4.6955 8.4023 nan
4.8136 8.4023 nan
4.9318 8.4023 nan
5.0500 8.4023 nan
5.1682 8.4023 nan
5.2864 8.4023 nan
5.4045 8.4023 nan
5.5227 8.4023 nan
5.6409 8.4023 nan
5.7591 8.4023 nan
5.8773 8.4023 nan
5.9955 8.4023 nan
6.1136 8.4023 nan
6.2318 8.4023 nan
6.3500 8.4023 nan
6.4682 8.4023 nan
6.5864 8.4023 nan
6.7045 8.4023 nan
6.8227 8.4023 2.4498
6.9409 8.4023 2.5777
7.0591 8.4023 3.8730
7.1773 8.4023 5.5164
7.2955 8.4023 3.4042
7.4136 8.4023 3.4633
7.5318 8.4023 2.6622
7.6500 8.4023 2.4912
7.7682 8.4023 2.6859
7.8864 8.4023 2.1158
8.0045 8.4023 2.7530
8.1227 8.4023 1.5102
8.2409 8.4023 1.3215
8.3591 8.4023 2.6708
8.4773 8.4023 1.5099
8.5955 8.4023 2.4320
8.7136 8.4023 2.5925
8.8318 8.4023 1.3813
8.9500 8.4023 2.1812
9.0682 8.4023 1.8707
9.1864 8.4023 3.3496
9.3045 8.4023 4.3001
9.4227 8.4023 3.2749
9.5409 8.4023 2.8540

4.4591 8.5705 nan
4.5773 8.5705 nan
4.6955 8.5705 nan
4.8136 8.5705 nan
4.9318 8.5705 nan
5.0500 8.5705 nan
5.1682 8.5705 nan
5.2864 8.5705 nan
5.4045 8.5705 nan
5.5227 8.5705 nan
5.6409 8.5705 nan
5.7591 8.5705 nan
5.8773 8.5705 nan
5.9955 8.5705 nan
6.1136 8.5705 nan
6.2318 8.5705 nan
6.3500 8.5705 nan
6.4682 8.5705 nan
6.5864 8.5705 nan
6.7045 8.5705 nan
6.8227 8.5705 nan
6.9409 8.5705 2.5717
7.0591 8.5705 2.3060
7.1773 8.5705 3.2172
7.2955 8.5705 3.7410
7.4136 8.5705 5.4271
7.5318 8.5705 2.4683
7.6500 8.5705 2.2067
7.7682 8.5705 2.3454
7.8864 8.5705 3.3149
8.0045 8.5705 3.4892
8.1227 8.5705 2.3707
8.2409 8.5705 1.3855
8.3591 8.5705 1.7620
8.4773 8.5705 1.3131
8.5955 8.5705 1.6933
8.7136 8.5705 2.5505
8.8318 8.5705 1.7944
8.9500 8.5705 2.3362
9.0682 8.5705 1.8373
9.1864 8.5705 1.9903
9.3045 8.5705 4.0207
9.4227 8.5705 4.2499
9.5409 8.5705 2.8166

4.4591 8.7386 nan
4.5773 8.7386 nan
4.6955 8.7386 nan
4.8136 8.7386 nan
4.9318 8.7386 nan
5.0500 8.7386 nan
5.1682 8.7386 nan
5.2864 8.7386 nan
5.4045 8.7386 nan
5.5227 8.7386 nan
5.6409 8.7386 nan
5.7591 8.7386 nan
5.8773 8.7386 nan
5.9955 8.7386 nan
6.1136 8.7386 nan
6.2318 8.7386 nan
6.3500 8.7386 nan
6.4682 8.7386 nan
6.5864 8.7386 nan
6.7045 8.7386 nan
6.8227 8.7386 nan
6.9409 8.7386 nan
7.0591 8.7386 3.2359
7.1773 8.7386 2.7517
7.2955 8.7386 3.7075
7.4136 8.7386 2.8150
7.5318 8.7386 3.3686
7.6500 8.7386 2.3927
7.7682 8.7386 2.5474
7.8864 8.7386 2.0819
8.0045 8.7386 2.5679
8.1227 8.7386 2.7464
8.2409 8.7386 2.6575
8.3591 8.7386 4.1556
8.4773 8.7386 2.0603
8.5955 8.7386 3.5695
8.7136 8.7386 1.4995
8.8318 8.7386 2.0943
8.9500 8.7386 1.7800
9.0682 8.7386 1.9563
9.1864 8.7386 3.2540
9.3045 8.7386 3.2038
9.4227 8.7386 3.5240
9.5409 8.7386 4.5227

4.4591 8.9068 nan
4.5773 8.9068 nan
4.6955 8.9068 nan
4.8136 8.9068 nan
4.9318 8.9068 nan
5.0500 8.9068 nan
5.1682 8.9068 nan
5.2864 8.9068 nan
5.4045 8.9068 nan
5.5227 8.9068 nan
5.6409 8.9068 nan
5.7591 8.9068 nan
5.8773 8.9068 nan
5.9955 8.9068 nan
6.1136 8.9068 nan
6.2318 8.9068 nan
6.3500 8.9068 nan
6.4682 8.9068 nan
6.5864 8.9068 nan
6.7045 8.9068 nan
6.8227 8.9068 nan
6.9409 8.9068 nan
7.0591 8.9068 2.8148
7.1773 8.9068 nan
7.2955 8.9068 2.5046
7.4136 8.9068 3.9407
7.5318 8.9068 1.4698
7.6500 8.9068 3.0676
7.7682 8.9068 2.3425
7.8864 8.9068 3.4241
8.0045 8.9068 2.5394
8.1227 8.9068 2.7814
8.2409 8.9068 2.5804
8.3591 8.9068 1.9223
8.4773 8.9068 1.8804
8.5955 8.9068 3.1184
8.7136 8.9068 2.5520
8.8318 8.9068 1.8354
8.9500 8.9068 2.2348
9.0682 8.9068 1.7549
9.1864 8.9068 1.8661
9.3045 8.9068 3.2962
9.4227 8.9068 2.9436
9.5409 8.9068 2.1187

4.4591 9.0750 nan
4.5773 9.0750 nan
4.6955 9.0750 nan
4.8136 9.0750 nan
4.9318 9.0750 nan
5.0500 9.0750 nan
5.1682 9.0750 nan
5.2864 9.0750 nan
5.4045 9.0750 nan
5.5227 9.0750 nan
5.6409 9.0750 nan
5.7591 9.0750 nan
5.8773 9.0750 nan
5.9955 9.0750 nan
6.1136 9.0750 nan
6.2318 9.0750 nan
6.3500 9.0750 nan
6.4682 9.0750 nan
6.5864 9.0750 nan
6.7045 9.0750 nan
6.8227 9.0750 nan
6.9409 9.0750 nan
7.0591 9.0750 nan
7.1773 9.0750 nan
7.2955 9.0750 3.5768
7.4136 9.0750 3.3802
7.5318 9.0750 3.3051
7.6500 9.0750 3.0602
7.7682 9.0750 2.7482
7.8864 9.0750 4.4341
8.0045 9.0750 2.7122
8.1227 9.0750 2.4864
8.2409 9.0750 2.3660
8.3591 9.0750 2.2168
8.4773 9.0750 1.8672
8.5955 9.0750 3.6347
8.7136 9.0750 2.6668
8.8318 9.0750 2.6603
8.9500 9.0750 2.0631
9.0682 9.0750 2.3671
9.1864 9.0750 2.2636
9.3045 9.0750 2.5988
9.4227 9.0750 3.2451
9.5409 9.0750 2.1788

4.4591 9.2432 nan
4.5773 9.2432 nan
4.6955 9.2432 nan
4.8136 9.2432 nan
4.9318 9.2432 nan
5.0500 9.2432 nan
5.1682 9.2432 nan
5.2864 9.2432 nan
5.4045 9.2432 nan
5.5227 9.2432 nan
5.6409 9.2432 nan
5.7591 9.2432 nan
5.8773 9.2432 nan
5.9955 9.2432 nan
6.1136 9.2432 nan
6.2318 9.2432 nan
6.3500 9.2432 nan
6.4682 9.2432 nan
6.5864 9.2432 nan
6.7045 9.2432 nan
6.8227 9.2432 nan
6.9409 9.2432 nan
7.0591 9.2432 nan
7.1773 9.2432 nan
7.2955 9.2432 nan
7.4136 9.2432 5.2401
7.5318 9.2432 3.9116
7.6500 9.2432 3.3697
7.7682 9.2432 3.3609
7.8864 9.2432 2.9792
8.0045 9.2432 1.5360
8.1227 9.2432 3.2607
8.2409 9.2432 2.5325
8.3591 9.2432 1.5956
8.4773 9.2432 2.1364
8.5955 9.2432 3.4990
8.7136 9.2432 2.3367
8.8318 9.2432 2.4676
8.9500 9.2432 2.0441
9.0682 9.2432 3.3280
9.1864 9.2432 3.5758
9.3045 9.2432 2.9791
9.4227 9.2432 2.6101
9.5409 9.2432 2.3221

4.4591 9.4114 nan
4.5773 9.4114 nan
4.6955 9.4114 nan
4.8136 9.4114 nan
4.9318 9.4114 nan
5.0500 9.4114 nan
5.1682 9.4114 nan
5.2864 9.4114 nan
5.4045 9.4114 nan
5.5227 9.4114 nan
5.6409 9.4114 nan
5.7591 9.4114 nan
5.8773 9.4114 nan
5.9955 9.4114 nan
6.1136 9.4114 nan
6.2318 9.4114 nan
6.3500 9.4114 nan
6.4682 9.4114 nan
6.5864 9.4114 nan
6.7045 9.4114 nan
6.8227 9.4114 nan
6.9409 9.4114 nan
7.0591 9.4114 nan
7.1773 9.4114 nan
7.2955 9.4114 nan
7.4136 9.4114 2.7137
7.5318 9.4114 3.2214
7.6500 9.4114 3.6462
7.7682 9.4114 3.8176
7.8864 9.4114 3.4648
8.0045 9.4114 3.1978
8.1227 9.4114 2.3059
8.2409 9.4114 2.7499
8.3591 9.4114 3.7402
8.4773 9.4114 2.1363
8.5955 9.4114 2.6365
8.7136 9.4114 2.6677
8.8318 9.4114 2.6584
8.9500 9.4114 1.8786
9.0682 9.4114 1.9191
9.1864 9.4114 2.5076
9.3045 9.4114 2.1518
9.4227 9.4114 2.4026
9.5409 9.4114 2.7285

4.4591 9.5795 nan
4.5773 9.5795 nan
4.6955 9.5795 nan
4.8136 9.5795 nan
4.9318 9.5795 nan
5.0500 9.5795 nan
5.1682 9.5795 nan
5.2864 9.5795 nan
5.4045 9.5795 nan
5.5227 9.5795 nan
5.6409 9.5795 nan
5.7591 9.5795 nan
5.8773 9.5795 nan
5.9955 9.5795 nan
6.1136 9.5795 nan
6.2318 9.5795 nan
6.3500 9.5795 nan
6.4682 9.5795 nan
6.5864 9.5795 nan
6.7045 9.5795 nan
6.8227 9.5795 nan
6.9409 9.5795 nan
7.0591 9.5795 nan
7.1773 9.5795 nan
7.2955 9.5795 nan
7.4136 9.5795 2.4374
7.5318 9.5795 3.3584
7.6500 9.5795 3.4640
7.7682 9.5795 3.1439
7.8864 9.5795 3.6631
8.0045 9.5795 4.2577
8.1227 9.5795 3.4964
8.2409 9.5795 2.2775
8.3591 9.5795 2.6356
8.4773 9.5795 2.1079
8.5955 9.5795 3.0066
8.7136 9.5795 2.6965
8.8318 9.5795 2.9277
8.9500 9.5795 2.2992
9.0682 9.5795 3.5849
9.1864 9.5795 2.8831
9.3045 9.5795 2.6736
9.4227 9.5795 2.5344
9.5409 9.5795 2.9916

4.4591 9.7477 nan
4.5773 9.7477 nan
4.6955 9.7477 nan
4.8136 9.7477 nan
4.9318 9.7477 nan
5.0500 9.7477 nan
5.1682 9.7477 nan
5.2864 9.7477 nan
5.4045 9.7477 nan
5.5227 9.7477 nan
5.6409 9.7477 nan
5.7591 9.7477 nan
5.8773 9.7477 nan
5.9955 9.7477 nan
6.1136 9.7477 nan
6.2318 9.7477 nan
6.3500 9.7477 nan
6.4682 9.7477 nan
6.5864 9.7477 nan
6.7045 9.7477 nan
6.8227 9.7477 nan
6.9409 9.7477 nan
7.0591 9.7477 nan
7.1773 9.7477 nan
7.2955 9.7477 nan
7.4136 9.7477 nan
7.5318 9.7477 3.5417
7.6500 9.7477 4.4093
7.7682 9.7477 5.1437
7.8864 9.7477 3.1492
8.0045 9.7477 3.9945
8.1227 9.7477 2.6180
8.2409 9.7477 nan
8.3591 9.7477 3.4747
8.4773 9.7477 2.8196
8.5955 9.7477 2.2990
8.7136 9.7477 2.3894
8.8318 9.7477 3.0177
8.9500 9.7477 2.3840
9.0682 9.7477 2.0917
9.1864 9.7477 2.2543
9.3045 9.7477 2.2645
9.4227 9.7477 2.7147
9.5409 9.7477 nan

4.4591 9.9159 nan
4.5773 9.9159 nan
4.6955 9.9159 nan
4.8136 9.9159 nan
4.9318 9.9159 nan
5.0500 9.9159 nan
5.1682 9.9159 nan
5.2864 9.9159 nan
5.4045 9.9159 nan
5.5227 9.9159 nan
5.6409 9.9159 nan
5.7591 9.9159 nan
5.8773 9.9159 nan
5.9955 9.9159 nan
6.1136 9.9159 nan
6.2318 9.9159 nan
6.3500 9.9159 nan
6.4682 9.9159 nan
6.5864 9.9159 nan
6.7045 9.9159 nan
6.8227 9.9159 nan
6.9409 9.9159 nan
7.0591 9.9159 nan
7.1773 9.9159 nan
7.2955 9.9159 nan
7.4136 9.9159 nan
7.5318 9.9159 2.3484
7.6500 9.9159 4.0232
7.7682 9.9159 4.8672
7.8864 9.9159 3.6947
8.0045 9.9159 4.2359
8.1227 9.9159 4.8735
8.2409 9.9159 nan
8.3591 9.9159 4.3824
8.4773 9.9159 3.8345
8.5955 9.9159 3.6994
8.7136 9.9159 3.7408
8.8318 9.9159 2.6356
8.9500 9.9159 3.0633
9.0682 9.9159 1.9237
9.1864 9.9159 4.1393
9.3045 9.9159 2.9711
9.4227 9.9159 3.5569
9.5409 9.9159 nan



==> data_csa/mm_pmf_1d.csv <==
cv1,F
4.4591,1.7156
4.5773,1.4198
4.6955,1.1588
4.8136,0.9814
4.9318,0.8572
5.05,0.8381
5.1682,0.9004
5.2864,0.9542
5.4045,1.0527
5.5227,1.1394
5.6409,1.2272
5.7591,1.3233
5.8773,1.3223
5.9955,1.2307
6.1136,1.1698
6.2318,1.1418
6.35,1.101
6.4682,1.0359
6.5864,0.9853
6.7045,0.8723
6.8227,0.7754
6.9409,0.6711
7.0591,0.6309
7.1773,0.6186
7.2955,0.5653
7.4136,0.5058
7.5318,0.4426
7.65,0.3776
7.7682,0.2873
7.8864,0.2245
8.0045,0.1281
8.1227,0.0623
8.2409,0.0
8.3591,0.0072
8.4773,0.0046
8.5955,0.0145
8.7136,0.0995
8.8318,0.2356
8.95,0.3777
9.0682,0.4924
9.1864,0.6291
9.3045,0.8537
9.4227,1.232
9.5409,1.7465


==> data_csa/mm_pmf_2d.csv <==
cv1,F
4.459090909090909,1.4316838344437508
4.577272727272728,1.2242282073366133
4.695454545454545,1.0373075660178677
4.813636363636364,0.9865593101296078
4.931818181818182,0.9508593953525376
5.050000000000001,1.1760232193814115
5.168181818181818,1.410247109728587
5.286363636363637,0.3279351797782278
5.404545454545454,1.1461133821754743
5.522727272727273,0.3315234136615977
5.640909090909091,0.0
5.75909090909091,0.0184691831484468
5.877272727272727,0.0362208432935815
5.995454545454546,0.3826591645746754
6.113636363636363,1.4408579470245215
6.231818181818182,1.4601113152954222
6.35,1.506244334932619
6.468181818181819,1.3293052349815442
6.586363636363636,1.252335458016779
6.704545454545455,1.142128394698285
6.822727272727272,1.0148472023727853
6.940909090909091,1.020162426251306
7.059090909090909,0.9841395475465932
7.177272727272728,1.1041648360955436
7.295454545454545,1.0391775119950502
7.413636363636364,0.8309179481853857
7.531818181818181,0.7642813136637835
7.65,0.7199763164256959
7.768181818181818,0.773654417421629
7.886363636363637,0.5875753352998719
8.004545454545454,0.4922666875044864
8.122727272727271,0.635460240285685
8.240909090909092,0.2580330353610424
8.35909090909091,0.3607510626710044
8.477272727272727,0.4034103398114819
8.595454545454544,0.6515566711210861
8.713636363636365,0.6851547886373275
8.831818181818182,0.5899714369817107
8.95,0.902527774459522
9.068181818181817,0.8648767118013774
9.186363636363636,1.2221095016524948
9.304545454545456,1.617435091567072
9.422727272727272,1.89892689636655
9.54090909090909,1.695339253708812


==> data_csa/panelA_grid.dat <==
cv1 cv2 F
4.4580 2.6841 4.8155
4.5739 2.6841 4.2701
4.6898 2.6841 4.2397
4.8057 2.6841 4.6639
4.9216 2.6841 5.7160
5.0375 2.6841 6.5645
5.1534 2.6841 nan
5.2693 2.6841 nan
5.3852 2.6841 nan
5.5011 2.6841 nan
5.6170 2.6841 nan
5.7330 2.6841 nan
5.8489 2.6841 nan
5.9648 2.6841 nan
6.0807 2.6841 nan
6.1966 2.6841 nan
6.3125 2.6841 nan
6.4284 2.6841 nan
6.5443 2.6841 nan
6.6602 2.6841 nan
6.7761 2.6841 nan
6.8920 2.6841 nan
7.0080 2.6841 nan
7.1239 2.6841 nan
7.2398 2.6841 nan
7.3557 2.6841 nan
7.4716 2.6841 nan
7.5875 2.6841 nan
7.7034 2.6841 nan
7.8193 2.6841 nan
7.9352 2.6841 nan
8.0511 2.6841 nan
8.1670 2.6841 nan
8.2830 2.6841 nan
8.3989 2.6841 nan
8.5148 2.6841 nan
8.6307 2.6841 nan
8.7466 2.6841 nan
8.8625 2.6841 nan
8.9784 2.6841 nan
9.0943 2.6841 nan
9.2102 2.6841 nan
9.3261 2.6841 nan
9.4420 2.6841 nan

4.4580 2.8523 4.3576
4.5739 2.8523 3.6529
4.6898 2.8523 3.1419
4.8057 2.8523 3.1729
4.9216 2.8523 3.7634
5.0375 2.8523 4.8079
5.1534 2.8523 nan
5.2693 2.8523 4.5562
5.3852 2.8523 nan
5.5011 2.8523 nan
5.6170 2.8523 nan
5.7330 2.8523 nan
5.8489 2.8523 nan
5.9648 2.8523 nan
6.0807 2.8523 nan
6.1966 2.8523 nan
6.3125 2.8523 nan
6.4284 2.8523 nan
6.5443 2.8523 nan
6.6602 2.8523 nan
6.7761 2.8523 nan
6.8920 2.8523 nan
7.0080 2.8523 nan
7.1239 2.8523 nan
7.2398 2.8523 nan
7.3557 2.8523 nan
7.4716 2.8523 nan
7.5875 2.8523 nan
7.7034 2.8523 nan
7.8193 2.8523 nan
7.9352 2.8523 nan
8.0511 2.8523 nan
8.1670 2.8523 nan
8.2830 2.8523 nan
8.3989 2.8523 nan
8.5148 2.8523 nan
8.6307 2.8523 nan
8.7466 2.8523 nan
8.8625 2.8523 nan
8.9784 2.8523 nan
9.0943 2.8523 nan
9.2102 2.8523 nan
9.3261 2.8523 nan
9.4420 2.8523 nan

4.4580 3.0205 4.7806
4.5739 3.0205 3.8485
4.6898 3.0205 3.3480
4.8057 3.0205 3.0701
4.9216 3.0205 3.1387
5.0375 3.0205 3.7443
5.1534 3.0205 4.6984
5.2693 3.0205 6.5790
5.3852 3.0205 nan
5.5011 3.0205 nan
5.6170 3.0205 nan
5.7330 3.0205 nan
5.8489 3.0205 nan
5.9648 3.0205 nan
6.0807 3.0205 nan
6.1966 3.0205 nan
6.3125 3.0205 nan
6.4284 3.0205 nan
6.5443 3.0205 nan
6.6602 3.0205 nan
6.7761 3.0205 nan
6.8920 3.0205 nan
7.0080 3.0205 nan
7.1239 3.0205 nan
7.2398 3.0205 nan
7.3557 3.0205 nan
7.4716 3.0205 nan
7.5875 3.0205 nan
7.7034 3.0205 nan
7.8193 3.0205 nan
7.9352 3.0205 nan
8.0511 3.0205 nan
8.1670 3.0205 nan
8.2830 3.0205 nan
8.3989 3.0205 nan
8.5148 3.0205 nan
8.6307 3.0205 nan
8.7466 3.0205 nan
8.8625 3.0205 nan
8.9784 3.0205 nan
9.0943 3.0205 nan
9.2102 3.0205 nan
9.3261 3.0205 nan
9.4420 3.0205 nan

4.4580 3.1886 nan
4.5739 3.1886 4.7739
4.6898 3.1886 3.9327
4.8057 3.1886 3.4265
4.9216 3.1886 3.2958
5.0375 3.1886 3.4449
5.1534 3.1886 4.1556
5.2693 3.1886 5.2476
5.3852 3.1886 6.7073
5.5011 3.1886 5.0742
5.6170 3.1886 nan
5.7330 3.1886 nan
5.8489 3.1886 nan
5.9648 3.1886 nan
6.0807 3.1886 nan
6.1966 3.1886 nan
6.3125 3.1886 nan
6.4284 3.1886 nan
6.5443 3.1886 nan
6.6602 3.1886 nan
6.7761 3.1886 nan
6.8920 3.1886 nan
7.0080 3.1886 nan
7.1239 3.1886 nan
7.2398 3.1886 nan
7.3557 3.1886 nan
7.4716 3.1886 nan
7.5875 3.1886 nan
7.7034 3.1886 nan
7.8193 3.1886 nan
7.9352 3.1886 nan
8.0511 3.1886 nan
8.1670 3.1886 nan
8.2830 3.1886 nan
8.3989 3.1886 nan
8.5148 3.1886 nan
8.6307 3.1886 nan
8.7466 3.1886 nan
8.8625 3.1886 nan
8.9784 3.1886 nan
9.0943 3.1886 nan
9.2102 3.1886 nan
9.3261 3.1886 nan
9.4420 3.1886 nan

4.4580 3.3568 nan
4.5739 3.3568 5.9705
4.6898 3.3568 4.7033
4.8057 3.3568 4.0020
4.9216 3.3568 3.6824
5.0375 3.3568 3.4355
5.1534 3.3568 3.7198
5.2693 3.3568 4.2267
5.3852 3.3568 4.9739
5.5011 3.3568 6.8547
5.6170 3.3568 nan
5.7330 3.3568 nan
5.8489 3.3568 nan
5.9648 3.3568 nan
6.0807 3.3568 nan
6.1966 3.3568 nan
6.3125 3.3568 nan
6.4284 3.3568 nan
6.5443 3.3568 nan
6.6602 3.3568 nan
6.7761 3.3568 nan
6.8920 3.3568 nan
7.0080 3.3568 nan
7.1239 3.3568 nan
7.2398 3.3568 nan
7.3557 3.3568 nan
7.4716 3.3568 nan
7.5875 3.3568 nan
7.7034 3.3568 nan
7.8193 3.3568 nan
7.9352 3.3568 nan
8.0511 3.3568 nan
8.1670 3.3568 nan
8.2830 3.3568 nan
8.3989 3.3568 nan
8.5148 3.3568 nan
8.6307 3.3568 nan
8.7466 3.3568 nan
8.8625 3.3568 nan
8.9784 3.3568 nan
9.0943 3.3568 nan
9.2102 3.3568 nan
9.3261 3.3568 nan
9.4420 3.3568 nan

4.4580 3.5250 nan
4.5739 3.5250 6.4442
4.6898 3.5250 5.4556
4.8057 3.5250 4.7276
4.9216 3.5250 4.1051
5.0375 3.5250 3.6444
5.1534 3.5250 3.4956
5.2693 3.5250 3.6418
5.3852 3.5250 4.3911
5.5011 3.5250 6.4417
5.6170 3.5250 nan
5.7330 3.5250 6.7493
5.8489 3.5250 nan
5.9648 3.5250 nan
6.0807 3.5250 nan
6.1966 3.5250 nan
6.3125 3.5250 nan
6.4284 3.5250 nan
6.5443 3.5250 nan
6.6602 3.5250 nan
6.7761 3.5250 nan
6.8920 3.5250 nan
7.0080 3.5250 nan
7.1239 3.5250 nan
7.2398 3.5250 nan
7.3557 3.5250 nan
7.4716 3.5250 nan
7.5875 3.5250 nan
7.7034 3.5250 nan
7.8193 3.5250 nan
7.9352 3.5250 nan
8.0511 3.5250 nan
8.1670 3.5250 nan
8.2830 3.5250 nan
8.3989 3.5250 nan
8.5148 3.5250 nan
8.6307 3.5250 nan
8.7466 3.5250 nan
8.8625 3.5250 nan
8.9784 3.5250 nan
9.0943 3.5250 nan
9.2102 3.5250 nan
9.3261 3.5250 nan
9.4420 3.5250 nan

4.4580 3.6932 nan
4.5739 3.6932 5.9917
4.6898 3.6932 5.9210
4.8057 3.6932 5.2701
4.9216 3.6932 4.6162
5.0375 3.6932 3.9541
5.1534 3.6932 3.6347
5.2693 3.6932 3.4380
5.3852 3.6932 3.8096
5.5011 3.6932 5.4108
5.6170 3.6932 6.4738
5.7330 3.6932 nan
5.8489 3.6932 nan
5.9648 3.6932 nan
6.0807 3.6932 nan
6.1966 3.6932 nan
6.3125 3.6932 nan
6.4284 3.6932 nan
6.5443 3.6932 nan
6.6602 3.6932 nan
6.7761 3.6932 nan
6.8920 3.6932 nan
7.0080 3.6932 nan
7.1239 3.6932 nan
7.2398 3.6932 nan
7.3557 3.6932 nan
7.4716 3.6932 nan
7.5875 3.6932 nan
7.7034 3.6932 nan
7.8193 3.6932 nan
7.9352 3.6932 nan
8.0511 3.6932 nan
8.1670 3.6932 nan
8.2830 3.6932 nan
8.3989 3.6932 nan
8.5148 3.6932 nan
8.6307 3.6932 nan
8.7466 3.6932 nan
8.8625 3.6932 nan
8.9784 3.6932 nan
9.0943 3.6932 nan
9.2102 3.6932 nan
9.3261 3.6932 nan
9.4420 3.6932 nan

4.4580 3.8614 nan
4.5739 3.8614 6.0088
4.6898 3.8614 5.3797
4.8057 3.8614 4.8867
4.9216 3.8614 4.7532
5.0375 3.8614 4.4237
5.1534 3.8614 3.7440
5.2693 3.8614 3.4872
5.3852 3.8614 3.5041
5.5011 3.8614 4.0444
5.6170 3.8614 4.8651
5.7330 3.8614 6.6489
5.8489 3.8614 nan
5.9648 3.8614 nan
6.0807 3.8614 nan
6.1966 3.8614 nan
6.3125 3.8614 nan
6.4284 3.8614 nan
6.5443 3.8614 nan
6.6602 3.8614 nan
6.7761 3.8614 nan
6.8920 3.8614 nan
7.0080 3.8614 nan
7.1239 3.8614 nan
7.2398 3.8614 nan
7.3557 3.8614 nan
7.4716 3.8614 nan
7.5875 3.8614 nan
7.7034 3.8614 nan
7.8193 3.8614 nan
7.9352 3.8614 nan
8.0511 3.8614 nan
8.1670 3.8614 nan
8.2830 3.8614 nan
8.3989 3.8614 nan
8.5148 3.8614 nan
8.6307 3.8614 nan
8.7466 3.8614 nan
8.8625 3.8614 nan
8.9784 3.8614 nan
9.0943 3.8614 nan
9.2102 3.8614 nan
9.3261 3.8614 nan
9.4420 3.8614 nan

4.4580 4.0295 nan
4.5739 4.0295 7.1280
4.6898 4.0295 5.1091
4.8057 4.0295 4.4302
4.9216 4.0295 4.2279
5.0375 4.0295 4.2066
5.1534 4.0295 3.7838
5.2693 4.0295 3.4447
5.3852 4.0295 3.1672
5.5011 4.0295 3.3580
5.6170 4.0295 4.1036
5.7330 4.0295 4.8478
5.8489 4.0295 nan
5.9648 4.0295 nan
6.0807 4.0295 nan
6.1966 4.0295 nan
6.3125 4.0295 nan
6.4284 4.0295 nan
6.5443 4.0295 nan
6.6602 4.0295 nan
6.7761 4.0295 nan
6.8920 4.0295 nan
7.0080 4.0295 nan
7.1239 4.0295 nan
7.2398 4.0295 nan
7.3557 4.0295 nan
7.4716 4.0295 nan
7.5875 4.0295 nan
7.7034 4.0295 nan
7.8193 4.0295 nan
7.9352 4.0295 nan
8.0511 4.0295 nan
8.1670 4.0295 nan
8.2830 4.0295 nan
8.3989 4.0295 nan
8.5148 4.0295 nan
8.6307 4.0295 nan
8.7466 4.0295 nan
8.8625 4.0295 nan
8.9784 4.0295 nan
9.0943 4.0295 nan
9.2102 4.0295 nan
9.3261 4.0295 nan
9.4420 4.0295 nan

4.4580 4.1977 nan
4.5739 4.1977 5.6583
4.6898 4.1977 4.8670
4.8057 4.1977 3.9726
4.9216 4.1977 3.7478
5.0375 4.1977 3.8040
5.1534 4.1977 3.6168
5.2693 4.1977 3.2382
5.3852 4.1977 2.9643
5.5011 4.1977 2.9237
5.6170 4.1977 3.3026
5.7330 4.1977 3.9420
5.8489 4.1977 3.6547
5.9648 4.1977 nan
6.0807 4.1977 nan
6.1966 4.1977 nan
6.3125 4.1977 nan
6.4284 4.1977 nan
6.5443 4.1977 nan
6.6602 4.1977 nan
6.7761 4.1977 nan
6.8920 4.1977 nan
7.0080 4.1977 nan
7.1239 4.1977 nan
7.2398 4.1977 nan
7.3557 4.1977 nan
7.4716 4.1977 nan
7.5875 4.1977 nan
7.7034 4.1977 nan
7.8193 4.1977 nan
7.9352 4.1977 nan
8.0511 4.1977 nan
8.1670 4.1977 nan
8.2830 4.1977 nan
8.3989 4.1977 nan
8.5148 4.1977 nan
8.6307 4.1977 nan
8.7466 4.1977 nan
8.8625 4.1977 nan
8.9784 4.1977 nan
9.0943 4.1977 nan
9.2102 4.1977 nan
9.3261 4.1977 nan
9.4420 4.1977 nan

4.4580 4.3659 nan
4.5739 4.3659 5.9249
4.6898 4.3659 4.8034
4.8057 4.3659 3.9042
4.9216 4.3659 3.3651
5.0375 4.3659 3.2557
5.1534 4.3659 3.1987
5.2693 4.3659 2.9942
5.3852 4.3659 2.8413
5.5011 4.3659 2.6196
5.6170 4.3659 2.7716
5.7330 4.3659 3.2553
5.8489 4.3659 3.8815
5.9648 4.3659 nan
6.0807 4.3659 nan
6.1966 4.3659 nan
6.3125 4.3659 nan
6.4284 4.3659 nan
6.5443 4.3659 nan
6.6602 4.3659 nan
6.7761 4.3659 nan
6.8920 4.3659 nan
7.0080 4.3659 nan
7.1239 4.3659 nan
7.2398 4.3659 nan
7.3557 4.3659 nan
7.4716 4.3659 nan
7.5875 4.3659 nan
7.7034 4.3659 nan
7.8193 4.3659 nan
7.9352 4.3659 nan
8.0511 4.3659 nan
8.1670 4.3659 nan
8.2830 4.3659 nan
8.3989 4.3659 nan
8.5148 4.3659 nan
8.6307 4.3659 nan
8.7466 4.3659 nan
8.8625 4.3659 nan
8.9784 4.3659 nan
9.0943 4.3659 nan
9.2102 4.3659 nan
9.3261 4.3659 nan
9.4420 4.3659 nan

4.4580 4.5341 nan
4.5739 4.5341 nan
4.6898 4.5341 5.1414
4.8057 4.5341 4.1181
4.9216 4.5341 3.4189
5.0375 4.5341 3.1855
5.1534 4.5341 2.9451
5.2693 4.5341 2.8044
5.3852 4.5341 2.7072
5.5011 4.5341 2.5323
5.6170 4.5341 2.4884
5.7330 4.5341 2.6357
5.8489 4.5341 3.1265
5.9648 4.5341 3.8489
6.0807 4.5341 nan
6.1966 4.5341 nan
6.3125 4.5341 nan
6.4284 4.5341 nan
6.5443 4.5341 nan
6.6602 4.5341 nan
6.7761 4.5341 nan
6.8920 4.5341 nan
7.0080 4.5341 nan
7.1239 4.5341 nan
7.2398 4.5341 nan
7.3557 4.5341 nan
7.4716 4.5341 nan
7.5875 4.5341 nan
7.7034 4.5341 nan
7.8193 4.5341 nan
7.9352 4.5341 nan
8.0511 4.5341 nan
8.1670 4.5341 nan
8.2830 4.5341 nan
8.3989 4.5341 nan
8.5148 4.5341 nan
8.6307 4.5341 nan
8.7466 4.5341 nan
8.8625 4.5341 nan
8.9784 4.5341 nan
9.0943 4.5341 nan
9.2102 4.5341 nan
9.3261 4.5341 nan
9.4420 4.5341 nan

4.4580 4.7023 nan
4.5739 4.7023 nan
4.6898 4.7023 nan
4.8057 4.7023 5.4765
4.9216 4.7023 4.1594
5.0375 4.7023 3.3587
5.1534 4.7023 3.0877
5.2693 4.7023 2.6233
5.3852 4.7023 2.3763
5.5011 4.7023 2.2501
5.6170 4.7023 2.1282
5.7330 4.7023 2.3185
5.8489 4.7023 2.5897
5.9648 4.7023 3.4037
6.0807 4.7023 1.8119
6.1966 4.7023 nan
6.3125 4.7023 nan
6.4284 4.7023 nan
6.5443 4.7023 nan
6.6602 4.7023 nan
6.7761 4.7023 nan
6.8920 4.7023 nan
7.0080 4.7023 nan
7.1239 4.7023 nan
7.2398 4.7023 nan
7.3557 4.7023 nan
7.4716 4.7023 nan
7.5875 4.7023 nan
7.7034 4.7023 nan
7.8193 4.7023 nan
7.9352 4.7023 nan
8.0511 4.7023 nan
8.1670 4.7023 nan
8.2830 4.7023 nan
8.3989 4.7023 nan
8.5148 4.7023 nan
8.6307 4.7023 nan
8.7466 4.7023 nan
8.8625 4.7023 nan
8.9784 4.7023 nan
9.0943 4.7023 nan
9.2102 4.7023 nan
9.3261 4.7023 nan
9.4420 4.7023 nan

4.4580 4.8705 nan
4.5739 4.8705 nan
4.6898 4.8705 nan
4.8057 4.8705 5.1840
4.9216 4.8705 4.5297
5.0375 4.8705 4.2155
5.1534 4.8705 3.3577
5.2693 4.8705 2.6967
5.3852 4.8705 2.2122
5.5011 4.8705 1.8548
5.6170 4.8705 1.7512
5.7330 4.8705 1.7457
5.8489 4.8705 1.8802
5.9648 4.8705 2.1520
6.0807 4.8705 3.8681
6.1966 4.8705 nan
6.3125 4.8705 nan
6.4284 4.8705 nan
6.5443 4.8705 nan
6.6602 4.8705 nan
6.7761 4.8705 nan
6.8920 4.8705 nan
7.0080 4.8705 nan
7.1239 4.8705 nan
7.2398 4.8705 nan
7.3557 4.8705 nan
7.4716 4.8705 nan
7.5875 4.8705 nan
7.7034 4.8705 nan
7.8193 4.8705 nan
7.9352 4.8705 nan
8.0511 4.8705 nan
8.1670 4.8705 nan
8.2830 4.8705 nan
8.3989 4.8705 nan
8.5148 4.8705 nan
8.6307 4.8705 nan
8.7466 4.8705 nan
8.8625 4.8705 nan
8.9784 4.8705 nan
9.0943 4.8705 nan
9.2102 4.8705 nan
9.3261 4.8705 nan
9.4420 4.8705 nan

4.4580 5.0386 nan
4.5739 5.0386 nan
4.6898 5.0386 nan
4.8057 5.0386 5.5913
4.9216 5.0386 4.7331
5.0375 5.0386 4.8614
5.1534 5.0386 3.8145
5.2693 5.0386 3.1136
5.3852 5.0386 2.2802
5.5011 5.0386 1.8554
5.6170 5.0386 1.5958
5.7330 5.0386 1.4319
5.8489 5.0386 1.3317
5.9648 5.0386 1.5176
6.0807 5.0386 2.0610
6.1966 5.0386 2.6652
6.3125 5.0386 nan
6.4284 5.0386 nan
6.5443 5.0386 nan
6.6602 5.0386 nan
6.7761 5.0386 nan
6.8920 5.0386 nan
7.0080 5.0386 nan
7.1239 5.0386 nan
7.2398 5.0386 nan
7.3557 5.0386 nan
7.4716 5.0386 nan
7.5875 5.0386 nan
7.7034 5.0386 nan
7.8193 5.0386 nan
7.9352 5.0386 nan
8.0511 5.0386 nan
8.1670 5.0386 nan
8.2830 5.0386 nan
8.3989 5.0386 nan
8.5148 5.0386 nan
8.6307 5.0386 nan
8.7466 5.0386 nan
8.8625 5.0386 nan
8.9784 5.0386 nan
9.0943 5.0386 nan
9.2102 5.0386 nan
9.3261 5.0386 nan
9.4420 5.0386 nan

4.4580 5.2068 nan
4.5739 5.2068 nan
4.6898 5.2068 nan
4.8057 5.2068 nan
4.9216 5.2068 5.9131
5.0375 5.2068 4.5384
5.1534 5.2068 4.8239
5.2693 5.2068 3.6542
5.3852 5.2068 2.6181
5.5011 5.2068 2.1066
5.6170 5.2068 1.6316
5.7330 5.2068 1.4018
5.8489 5.2068 1.1917
5.9648 5.2068 1.1172
6.0807 5.2068 1.3025
6.1966 5.2068 2.1479
6.3125 5.2068 2.3916
6.4284 5.2068 3.1535
6.5443 5.2068 nan
6.6602 5.2068 nan
6.7761 5.2068 nan
6.8920 5.2068 nan
7.0080 5.2068 nan
7.1239 5.2068 nan
7.2398 5.2068 nan
7.3557 5.2068 nan
7.4716 5.2068 nan
7.5875 5.2068 nan
7.7034 5.2068 nan
7.8193 5.2068 nan
7.9352 5.2068 nan
8.0511 5.2068 nan
8.1670 5.2068 nan
8.2830 5.2068 nan
8.3989 5.2068 nan
8.5148 5.2068 nan
8.6307 5.2068 nan
8.7466 5.2068 nan
8.8625 5.2068 nan
8.9784 5.2068 nan
9.0943 5.2068 nan
9.2102 5.2068 nan
9.3261 5.2068 nan
9.4420 5.2068 nan

4.4580 5.3750 nan
4.5739 5.3750 nan
4.6898 5.3750 nan
4.8057 5.3750 nan
4.9216 5.3750 5.9147
5.0375 5.3750 nan
5.1534 5.3750 4.5231
5.2693 5.3750 3.6275
5.3852 5.3750 2.7817
5.5011 5.3750 2.4591
5.6170 5.3750 1.8554
5.7330 5.3750 1.3274
5.8489 5.3750 1.0178
5.9648 5.3750 0.8383
6.0807 5.3750 0.8884
6.1966 5.3750 1.1628
6.3125 5.3750 1.5714
6.4284 5.3750 2.5106
6.5443 5.3750 3.0918
6.6602 5.3750 nan
6.7761 5.3750 nan
6.8920 5.3750 nan
7.0080 5.3750 nan
7.1239 5.3750 nan
7.2398 5.3750 nan
7.3557 5.3750 nan
7.4716 5.3750 nan
7.5875 5.3750 nan
7.7034 5.3750 nan
7.8193 5.3750 nan
7.9352 5.3750 nan
8.0511 5.3750 nan
8.1670 5.3750 nan
8.2830 5.3750 nan
8.3989 5.3750 nan
8.5148 5.3750 nan
8.6307 5.3750 nan
8.7466 5.3750 nan
8.8625 5.3750 nan
8.9784 5.3750 nan
9.0943 5.3750 nan
9.2102 5.3750 nan
9.3261 5.3750 nan
9.4420 5.3750 nan

4.4580 5.5432 nan
4.5739 5.5432 nan
4.6898 5.5432 nan
4.8057 5.5432 nan
4.9216 5.5432 nan
5.0375 5.5432 nan
5.1534 5.5432 nan
5.2693 5.5432 4.4935
5.3852 5.5432 3.4952
5.5011 5.5432 2.6574
5.6170 5.5432 2.0156
5.7330 5.5432 1.2764
5.8489 5.5432 0.9910
5.9648 5.5432 0.6339
6.0807 5.5432 0.6079
6.1966 5.5432 0.7795
6.3125 5.5432 0.9718
6.4284 5.5432 1.2771
6.5443 5.5432 2.2531
6.6602 5.5432 3.0354
6.7761 5.5432 2.9708
6.8920 5.5432 nan
7.0080 5.5432 nan
7.1239 5.5432 nan
7.2398 5.5432 nan
7.3557 5.5432 nan
7.4716 5.5432 nan
7.5875 5.5432 nan
7.7034 5.5432 nan
7.8193 5.5432 nan
7.9352 5.5432 nan
8.0511 5.5432 nan
8.1670 5.5432 nan
8.2830 5.5432 nan
8.3989 5.5432 nan
8.5148 5.5432 nan
8.6307 5.5432 nan
8.7466 5.5432 nan
8.8625 5.5432 nan
8.9784 5.5432 nan
9.0943 5.5432 nan
9.2102 5.5432 nan
9.3261 5.5432 nan
9.4420 5.5432 nan

4.4580 5.7114 nan
4.5739 5.7114 nan
4.6898 5.7114 nan
4.8057 5.7114 nan
4.9216 5.7114 nan
5.0375 5.7114 5.7793
5.1534 5.7114 nan
5.2693 5.7114 nan
5.3852 5.7114 3.9398
5.5011 5.7114 3.4243
5.6170 5.7114 2.3219
5.7330 5.7114 1.5316
5.8489 5.7114 1.0907
5.9648 5.7114 0.6217
6.0807 5.7114 0.6230
6.1966 5.7114 0.6673
6.3125 5.7114 0.5914
6.4284 5.7114 0.8745
6.5443 5.7114 1.1773
6.6602 5.7114 2.0347
6.7761 5.7114 2.3006
6.8920 5.7114 nan
7.0080 5.7114 2.8479
7.1239 5.7114 nan
7.2398 5.7114 nan
7.3557 5.7114 nan
7.4716 5.7114 nan
7.5875 5.7114 nan
7.7034 5.7114 nan
7.8193 5.7114 nan
7.9352 5.7114 nan
8.0511 5.7114 nan
8.1670 5.7114 nan
8.2830 5.7114 nan
8.3989 5.7114 nan
8.5148 5.7114 nan
8.6307 5.7114 nan
8.7466 5.7114 nan
8.8625 5.7114 nan
8.9784 5.7114 nan
9.0943 5.7114 nan
9.2102 5.7114 nan
9.3261 5.7114 nan
9.4420 5.7114 nan

4.4580 5.8795 nan
4.5739 5.8795 nan
4.6898 5.8795 nan
4.8057 5.8795 nan
4.9216 5.8795 nan
5.0375 5.8795 nan
5.1534 5.8795 nan
5.2693 5.8795 nan
5.3852 5.8795 4.4625
5.5011 5.8795 3.8161
5.6170 5.8795 2.5934
5.7330 5.8795 1.5713
5.8489 5.8795 1.1146
5.9648 5.8795 0.8057
6.0807 5.8795 0.6729
6.1966 5.8795 0.6505
6.3125 5.8795 0.6211
6.4284 5.8795 0.5617
6.5443 5.8795 0.8264
6.6602 5.8795 1.0579
6.7761 5.8795 1.2213
6.8920 5.8795 1.4667
7.0080 5.8795 1.9040
7.1239 5.8795 nan
7.2398 5.8795 nan
7.3557 5.8795 nan
7.4716 5.8795 nan
7.5875 5.8795 nan
7.7034 5.8795 nan
7.8193 5.8795 nan
7.9352 5.8795 nan
8.0511 5.8795 nan
8.1670 5.8795 nan
8.2830 5.8795 nan
8.3989 5.8795 nan
8.5148 5.8795 nan
8.6307 5.8795 nan
8.7466 5.8795 nan
8.8625 5.8795 nan
8.9784 5.8795 nan
9.0943 5.8795 nan
9.2102 5.8795 nan
9.3261 5.8795 nan
9.4420 5.8795 nan

4.4580 6.0477 nan
4.5739 6.0477 nan
4.6898 6.0477 nan
4.8057 6.0477 nan
4.9216 6.0477 nan
5.0375 6.0477 nan
5.1534 6.0477 nan
5.2693 6.0477 nan
5.3852 6.0477 nan
5.5011 6.0477 nan
5.6170 6.0477 2.9554
5.7330 6.0477 2.3571
5.8489 6.0477 1.4909
5.9648 6.0477 0.9695
6.0807 6.0477 0.9259
6.1966 6.0477 0.8261
6.3125 6.0477 0.5403
6.4284 6.0477 0.2808
6.5443 6.0477 0.5231
6.6602 6.0477 0.8545
6.7761 6.0477 0.9575
6.8920 6.0477 1.1939
7.0080 6.0477 1.1009
7.1239 6.0477 1.5390
7.2398 6.0477 2.8594
7.3557 6.0477 nan
7.4716 6.0477 nan
7.5875 6.0477 nan
7.7034 6.0477 nan
7.8193 6.0477 nan
7.9352 6.0477 nan
8.0511 6.0477 nan
8.1670 6.0477 nan
8.2830 6.0477 nan
8.3989 6.0477 nan
8.5148 6.0477 nan
8.6307 6.0477 nan
8.7466 6.0477 nan
8.8625 6.0477 nan
8.9784 6.0477 nan
9.0943 6.0477 nan
9.2102 6.0477 nan
9.3261 6.0477 nan
9.4420 6.0477 nan

4.4580 6.2159 nan
4.5739 6.2159 nan
4.6898 6.2159 nan
4.8057 6.2159 nan
4.9216 6.2159 nan
5.0375 6.2159 nan
5.1534 6.2159 nan
5.2693 6.2159 nan
5.3852 6.2159 nan
5.5011 6.2159 nan
5.6170 6.2159 3.2666
5.7330 6.2159 2.3983
5.8489 6.2159 1.7937
5.9648 6.2159 1.2444
6.0807 6.2159 1.2334
6.1966 6.2159 0.9915
6.3125 6.2159 0.6925
6.4284 6.2159 0.4895
6.5443 6.2159 0.3076
6.6602 6.2159 0.2902
6.7761 6.2159 0.4365
6.8920 6.2159 0.4817
7.0080 6.2159 1.0127
7.1239 6.2159 1.4186
7.2398 6.2159 2.4935
7.3557 6.2159 2.5245
7.4716 6.2159 3.0331
7.5875 6.2159 nan
7.7034 6.2159 nan
7.8193 6.2159 nan
7.9352 6.2159 nan
8.0511 6.2159 nan
8.1670 6.2159 nan
8.2830 6.2159 nan
8.3989 6.2159 nan
8.5148 6.2159 nan
8.6307 6.2159 nan
8.7466 6.2159 nan
8.8625 6.2159 nan
8.9784 6.2159 nan
9.0943 6.2159 nan
9.2102 6.2159 nan
9.3261 6.2159 nan
9.4420 6.2159 nan

4.4580 6.3841 nan
4.5739 6.3841 nan
4.6898 6.3841 nan
4.8057 6.3841 nan
4.9216 6.3841 nan
5.0375 6.3841 nan
5.1534 6.3841 nan
5.2693 6.3841 nan
5.3852 6.3841 nan
5.5011 6.3841 4.4610
5.6170 6.3841 nan
5.7330 6.3841 3.5481
5.8489 6.3841 2.1889
5.9648 6.3841 1.7202
6.0807 6.3841 1.2852
6.1966 6.3841 1.1859
6.3125 6.3841 0.8391
6.4284 6.3841 0.5260
6.5443 6.3841 0.2348
6.6602 6.3841 0.1385
6.7761 6.3841 0.1723
6.8920 6.3841 0.2086
7.0080 6.3841 0.5761
7.1239 6.3841 1.1255
7.2398 6.3841 1.3463
7.3557 6.3841 1.7253
7.4716 6.3841 2.4463
7.5875 6.3841 nan
7.7034 6.3841 nan
7.8193 6.3841 nan
7.9352 6.3841 nan
8.0511 6.3841 nan
8.1670 6.3841 nan
8.2830 6.3841 nan
8.3989 6.3841 nan
8.5148 6.3841 nan
8.6307 6.3841 nan
8.7466 6.3841 nan
8.8625 6.3841 nan
8.9784 6.3841 nan
9.0943 6.3841 nan
9.2102 6.3841 nan
9.3261 6.3841 nan
9.4420 6.3841 nan

4.4580 6.5523 nan
4.5739 6.5523 nan
4.6898 6.5523 nan
4.8057 6.5523 nan
4.9216 6.5523 nan
5.0375 6.5523 nan
5.1534 6.5523 nan
5.2693 6.5523 nan
5.3852 6.5523 nan
5.5011 6.5523 nan
5.6170 6.5523 nan
5.7330 6.5523 3.9310
5.8489 6.5523 2.9778
5.9648 6.5523 2.2526
6.0807 6.5523 1.5425
6.1966 6.5523 1.7057
6.3125 6.5523 1.2306
6.4284 6.5523 0.6205
6.5443 6.5523 0.5355
6.6602 6.5523 0.2672
6.7761 6.5523 0.1230
6.8920 6.5523 0.0882
7.0080 6.5523 0.2596
7.1239 6.5523 0.5284
7.2398 6.5523 0.6822
7.3557 6.5523 1.4832
7.4716 6.5523 1.8364
7.5875 6.5523 2.5744
7.7034 6.5523 3.5867
7.8193 6.5523 nan
7.9352 6.5523 nan
8.0511 6.5523 nan
8.1670 6.5523 nan
8.2830 6.5523 nan
8.3989 6.5523 nan
8.5148 6.5523 nan
8.6307 6.5523 nan
8.7466 6.5523 nan
8.8625 6.5523 nan
8.9784 6.5523 nan
9.0943 6.5523 nan
9.2102 6.5523 nan
9.3261 6.5523 nan
9.4420 6.5523 nan

4.4580 6.7205 nan
4.5739 6.7205 nan
4.6898 6.7205 nan
4.8057 6.7205 nan
4.9216 6.7205 nan
5.0375 6.7205 nan
5.1534 6.7205 nan
5.2693 6.7205 nan
5.3852 6.7205 nan
5.5011 6.7205 nan
5.6170 6.7205 nan
5.7330 6.7205 nan
5.8489 6.7205 3.3512
5.9648 6.7205 2.7441
6.0807 6.7205 2.3097
6.1966 6.7205 1.7508
6.3125 6.7205 1.6406
6.4284 6.7205 1.5259
6.5443 6.7205 0.8669
6.6602 6.7205 0.4679
6.7761 6.7205 0.2802
6.8920 6.7205 0.1555
7.0080 6.7205 0.1551
7.1239 6.7205 0.2532
7.2398 6.7205 0.6013
7.3557 6.7205 0.9676
7.4716 6.7205 1.6047
7.5875 6.7205 1.8773
7.7034 6.7205 2.2932
7.8193 6.7205 2.6918
7.9352 6.7205 nan
8.0511 6.7205 nan
8.1670 6.7205 nan
8.2830 6.7205 5.1419
8.3989 6.7205 nan
8.5148 6.7205 nan
8.6307 6.7205 nan
8.7466 6.7205 nan
8.8625 6.7205 nan
8.9784 6.7205 nan
9.0943 6.7205 nan
9.2102 6.7205 nan
9.3261 6.7205 nan
9.4420 6.7205 nan

4.4580 6.8886 nan
4.5739 6.8886 nan
4.6898 6.8886 nan
4.8057 6.8886 nan
4.9216 6.8886 nan
5.0375 6.8886 nan
5.1534 6.8886 nan
5.2693 6.8886 nan
5.3852 6.8886 nan
5.5011 6.8886 nan
5.6170 6.8886 nan
5.7330 6.8886 nan
5.8489 6.8886 nan
5.9648 6.8886 3.5210
6.0807 6.8886 2.9864
6.1966 6.8886 3.3111
6.3125 6.8886 2.3701
6.4284 6.8886 1.9781
6.5443 6.8886 1.5381
6.6602 6.8886 1.1360
6.7761 6.8886 0.4779
6.8920 6.8886 0.2942
7.0080 6.8886 0.0821
7.1239 6.8886 0.1675
7.2398 6.8886 0.1989
7.3557 6.8886 0.6726
7.4716 6.8886 1.1995
7.5875 6.8886 1.4445
7.7034 6.8886 1.5879
7.8193 6.8886 2.0244
7.9352 6.8886 3.1614
8.0511 6.8886 4.4846
8.1670 6.8886 4.4774
8.2830 6.8886 5.1950
8.3989 6.8886 nan
8.5148 6.8886 nan
8.6307 6.8886 nan
8.7466 6.8886 nan
8.8625 6.8886 nan
8.9784 6.8886 nan
9.0943 6.8886 nan
9.2102 6.8886 nan
9.3261 6.8886 nan
9.4420 6.8886 nan

4.4580 7.0568 nan
4.5739 7.0568 nan
4.6898 7.0568 nan
4.8057 7.0568 nan
4.9216 7.0568 nan
5.0375 7.0568 nan
5.1534 7.0568 nan
5.2693 7.0568 nan
5.3852 7.0568 nan
5.5011 7.0568 nan
5.6170 7.0568 nan
5.7330 7.0568 nan
5.8489 7.0568 nan
5.9648 7.0568 3.4513
6.0807 7.0568 2.9383
6.1966 7.0568 3.3108
6.3125 7.0568 2.5621
6.4284 7.0568 3.1087
6.5443 7.0568 2.4310
6.6602 7.0568 1.7542
6.7761 7.0568 1.1563
6.8920 7.0568 0.6291
7.0080 7.0568 0.2075
7.1239 7.0568 0.2090
7.2398 7.0568 0.1495
7.3557 7.0568 0.4296
7.4716 7.0568 0.8620
7.5875 7.0568 1.3942
7.7034 7.0568 1.4230
7.8193 7.0568 1.9025
7.9352 7.0568 2.5365
8.0511 7.0568 3.5035
8.1670 7.0568 4.2253
8.2830 7.0568 4.0427
8.3989 7.0568 4.9667
8.5148 7.0568 nan
8.6307 7.0568 nan
8.7466 7.0568 nan
8.8625 7.0568 nan
8.9784 7.0568 nan
9.0943 7.0568 nan
9.2102 7.0568 nan
9.3261 7.0568 nan
9.4420 7.0568 nan

4.4580 7.2250 nan
4.5739 7.2250 nan
4.6898 7.2250 nan
4.8057 7.2250 nan
4.9216 7.2250 nan
5.0375 7.2250 nan
5.1534 7.2250 nan
5.2693 7.2250 nan
5.3852 7.2250 nan
5.5011 7.2250 nan
5.6170 7.2250 nan
5.7330 7.2250 nan
5.8489 7.2250 nan
5.9648 7.2250 nan
6.0807 7.2250 nan
6.1966 7.2250 3.2794
6.3125 7.2250 nan
6.4284 7.2250 nan
6.5443 7.2250 3.0791
6.6602 7.2250 2.5948
6.7761 7.2250 2.2923
6.8920 7.2250 1.2345
7.0080 7.2250 0.6118
7.1239 7.2250 0.1479
7.2398 7.2250 0.0000
7.3557 7.2250 0.0704
7.4716 7.2250 0.3925
7.5875 7.2250 0.9821
7.7034 7.2250 1.3138
7.8193 7.2250 1.7869
7.9352 7.2250 2.2661
8.0511 7.2250 2.8771
8.1670 7.2250 3.3549
8.2830 7.2250 3.7135
8.3989 7.2250 4.2829
8.5148 7.2250 5.4111
8.6307 7.2250 nan
8.7466 7.2250 nan
8.8625 7.2250 nan
8.9784 7.2250 nan
9.0943 7.2250 nan
9.2102 7.2250 nan
9.3261 7.2250 nan
9.4420 7.2250 nan

4.4580 7.3932 nan
4.5739 7.3932 nan
4.6898 7.3932 nan
4.8057 7.3932 nan
4.9216 7.3932 nan
5.0375 7.3932 nan
5.1534 7.3932 nan
5.2693 7.3932 nan
5.3852 7.3932 nan
5.5011 7.3932 nan
5.6170 7.3932 nan
5.7330 7.3932 nan
5.8489 7.3932 nan
5.9648 7.3932 nan
6.0807 7.3932 nan
6.1966 7.3932 nan
6.3125 7.3932 nan
6.4284 7.3932 nan
6.5443 7.3932 nan
6.6602 7.3932 nan
6.7761 7.3932 2.5134
6.8920 7.3932 1.8205
7.0080 7.3932 0.8669
7.1239 7.3932 0.3813
7.2398 7.3932 0.1276
7.3557 7.3932 0.1046
7.4716 7.3932 0.1922
7.5875 7.3932 0.5191
7.7034 7.3932 0.9697
7.8193 7.3932 1.3262
7.9352 7.3932 1.9157
8.0511 7.3932 2.4418
8.1670 7.3932 3.1793
8.2830 7.3932 3.2688
8.3989 7.3932 3.8525
8.5148 7.3932 4.9289
8.6307 7.3932 6.0625
8.7466 7.3932 nan
8.8625 7.3932 nan
8.9784 7.3932 nan
9.0943 7.3932 nan
9.2102 7.3932 nan
9.3261 7.3932 nan
9.4420 7.3932 nan

4.4580 7.5614 nan
4.5739 7.5614 nan
4.6898 7.5614 nan
4.8057 7.5614 nan
4.9216 7.5614 nan
5.0375 7.5614 nan
5.1534 7.5614 nan
5.2693 7.5614 nan
5.3852 7.5614 nan
5.5011 7.5614 nan
5.6170 7.5614 nan
5.7330 7.5614 nan
5.8489 7.5614 nan
5.9648 7.5614 nan
6.0807 7.5614 nan
6.1966 7.5614 nan
6.3125 7.5614 nan
6.4284 7.5614 nan
6.5443 7.5614 nan
6.6602 7.5614 nan
6.7761 7.5614 2.9205
6.8920 7.5614 nan
7.0080 7.5614 2.4420
7.1239 7.5614 0.9090
7.2398 7.5614 0.2962
7.3557 7.5614 0.4596
7.4716 7.5614 0.3312
7.5875 7.5614 0.4324
7.7034 7.5614 0.7200
7.8193 7.5614 1.2269
7.9352 7.5614 1.7072
8.0511 7.5614 2.3747
8.1670 7.5614 2.7623
8.2830 7.5614 3.0455
8.3989 7.5614 3.5964
8.5148 7.5614 4.3214
8.6307 7.5614 5.3540
8.7466 7.5614 6.2117
8.8625 7.5614 nan
8.9784 7.5614 7.5724
9.0943 7.5614 nan
9.2102 7.5614 nan
9.3261 7.5614 nan
9.4420 7.5614 nan

4.4580 7.7295 nan
4.5739 7.7295 nan
4.6898 7.7295 nan
4.8057 7.7295 nan
4.9216 7.7295 nan
5.0375 7.7295 nan
5.1534 7.7295 nan
5.2693 7.7295 nan
5.3852 7.7295 nan
5.5011 7.7295 nan
5.6170 7.7295 nan
5.7330 7.7295 nan
5.8489 7.7295 nan
5.9648 7.7295 nan
6.0807 7.7295 nan
6.1966 7.7295 nan
6.3125 7.7295 nan
6.4284 7.7295 nan
6.5443 7.7295 nan
6.6602 7.7295 nan
6.7761 7.7295 nan
6.8920 7.7295 nan
7.0080 7.7295 2.8500
7.1239 7.7295 1.3210
7.2398 7.7295 0.9227
7.3557 7.7295 0.5739
7.4716 7.7295 0.6015
7.5875 7.7295 0.4747
7.7034 7.7295 0.6026
7.8193 7.7295 1.0167
7.9352 7.7295 1.4366
8.0511 7.7295 2.0278
8.1670 7.7295 2.8375
8.2830 7.7295 3.0998
8.3989 7.7295 3.5782
8.5148 7.7295 3.9775
8.6307 7.7295 5.0674
8.7466 7.7295 5.2063
8.8625 7.7295 5.9507
8.9784 7.7295 7.0489
9.0943 7.7295 nan
9.2102 7.7295 nan
9.3261 7.7295 nan
9.4420 7.7295 nan

4.4580 7.8977 nan
4.5739 7.8977 nan
4.6898 7.8977 nan
4.8057 7.8977 nan
4.9216 7.8977 nan
5.0375 7.8977 nan
5.1534 7.8977 nan
5.2693 7.8977 nan
5.3852 7.8977 nan
5.5011 7.8977 nan
5.6170 7.8977 nan
5.7330 7.8977 nan
5.8489 7.8977 nan
5.9648 7.8977 nan
6.0807 7.8977 nan
6.1966 7.8977 nan
6.3125 7.8977 nan
6.4284 7.8977 nan
6.5443 7.8977 nan
6.6602 7.8977 nan
6.7761 7.8977 nan
6.8920 7.8977 nan
7.0080 7.8977 nan
7.1239 7.8977 2.4417
7.2398 7.8977 1.6425
7.3557 7.8977 1.1288
7.4716 7.8977 0.9840
7.5875 7.8977 0.8655
7.7034 7.8977 0.6494
7.8193 7.8977 0.9381
7.9352 7.8977 1.2403
8.0511 7.8977 1.6880
8.1670 7.8977 2.2624
8.2830 7.8977 2.9594
8.3989 7.8977 3.2820
8.5148 7.8977 3.6583
8.6307 7.8977 4.1113
8.7466 7.8977 4.7638
8.8625 7.8977 5.5726
8.9784 7.8977 6.3696
9.0943 7.8977 7.3168
9.2102 7.8977 8.3500
9.3261 7.8977 nan
9.4420 7.8977 nan

4.4580 8.0659 nan
4.5739 8.0659 nan
4.6898 8.0659 nan
4.8057 8.0659 nan
4.9216 8.0659 nan
5.0375 8.0659 nan
5.1534 8.0659 nan
5.2693 8.0659 nan
5.3852 8.0659 nan
5.5011 8.0659 nan
5.6170 8.0659 nan
5.7330 8.0659 nan
5.8489 8.0659 nan
5.9648 8.0659 nan
6.0807 8.0659 nan
6.1966 8.0659 nan
6.3125 8.0659 nan
6.4284 8.0659 nan
6.5443 8.0659 nan
6.6602 8.0659 nan
6.7761 8.0659 nan
6.8920 8.0659 nan
7.0080 8.0659 2.8491
7.1239 8.0659 nan
7.2398 8.0659 2.0589
7.3557 8.0659 1.8847
7.4716 8.0659 1.2497
7.5875 8.0659 1.1886
7.7034 8.0659 0.9906
7.8193 8.0659 1.0831
7.9352 8.0659 1.2818
8.0511 8.0659 1.6302
8.1670 8.0659 2.1820
8.2830 8.0659 2.8219
8.3989 8.0659 3.2542
8.5148 8.0659 3.6713
8.6307 8.0659 3.9195
8.7466 8.0659 4.4449
8.8625 8.0659 5.0772
8.9784 8.0659 5.7194
9.0943 8.0659 6.5920
9.2102 8.0659 7.9491
9.3261 8.0659 nan
9.4420 8.0659 nan

4.4580 8.2341 nan
4.5739 8.2341 nan
4.6898 8.2341 nan
4.8057 8.2341 nan
4.9216 8.2341 nan
5.0375 8.2341 nan
5.1534 8.2341 nan
5.2693 8.2341 nan
5.3852 8.2341 nan
5.5011 8.2341 nan
5.6170 8.2341 nan
5.7330 8.2341 nan
5.8489 8.2341 nan
5.9648 8.2341 nan
6.0807 8.2341 nan
6.1966 8.2341 nan
6.3125 8.2341 nan
6.4284 8.2341 nan
6.5443 8.2341 nan
6.6602 8.2341 nan
6.7761 8.2341 nan
6.8920 8.2341 nan
7.0080 8.2341 nan
7.1239 8.2341 nan
7.2398 8.2341 nan
7.3557 8.2341 2.3185
7.4716 8.2341 3.0252
7.5875 8.2341 1.8885
7.7034 8.2341 1.5175
7.8193 8.2341 1.4259
7.9352 8.2341 1.4597
8.0511 8.2341 1.7241
8.1670 8.2341 2.1472
8.2830 8.2341 2.7810
8.3989 8.2341 3.3344
8.5148 8.2341 3.5586
8.6307 8.2341 3.7500
8.7466 8.2341 4.0641
8.8625 8.2341 4.8122
8.9784 8.2341 5.2668
9.0943 8.2341 6.1330
9.2102 8.2341 7.2428
9.3261 8.2341 nan
9.4420 8.2341 nan

4.4580 8.4023 nan
4.5739 8.4023 nan
4.6898 8.4023 nan
4.8057 8.4023 nan
4.9216 8.4023 nan
5.0375 8.4023 nan
5.1534 8.4023 nan
5.2693 8.4023 nan
5.3852 8.4023 nan
5.5011 8.4023 nan
5.6170 8.4023 nan
5.7330 8.4023 nan
5.8489 8.4023 nan
5.9648 8.4023 nan
6.0807 8.4023 nan
6.1966 8.4023 nan
6.3125 8.4023 nan
6.4284 8.4023 nan
6.5443 8.4023 nan
6.6602 8.4023 nan
6.7761 8.4023 nan
6.8920 8.4023 nan
7.0080 8.4023 nan
7.1239 8.4023 nan
7.2398 8.4023 nan
7.3557 8.4023 2.3327
7.4716 8.4023 3.1535
7.5875 8.4023 3.1914
7.7034 8.4023 2.2385
7.8193 8.4023 2.0677
7.9352 8.4023 1.8373
8.0511 8.4023 1.9147
8.1670 8.4023 2.4662
8.2830 8.4023 2.7592
8.3989 8.4023 3.4062
8.5148 8.4023 3.4705
8.6307 8.4023 3.8627
8.7466 8.4023 4.0982
8.8625 8.4023 4.4535
8.9784 8.4023 5.1524
9.0943 8.4023 5.6937
9.2102 8.4023 6.6602
9.3261 8.4023 8.4773
9.4420 8.4023 nan

4.4580 8.5705 nan
4.5739 8.5705 nan
4.6898 8.5705 nan
4.8057 8.5705 nan
4.9216 8.5705 nan
5.0375 8.5705 nan
5.1534 8.5705 nan
5.2693 8.5705 nan
5.3852 8.5705 nan
5.5011 8.5705 nan
5.6170 8.5705 nan
5.7330 8.5705 nan
5.8489 8.5705 nan
5.9648 8.5705 nan
6.0807 8.5705 nan
6.1966 8.5705 nan
6.3125 8.5705 nan
6.4284 8.5705 nan
6.5443 8.5705 nan
6.6602 8.5705 nan
6.7761 8.5705 nan
6.8920 8.5705 nan
7.0080 8.5705 nan
7.1239 8.5705 nan
7.2398 8.5705 nan
7.3557 8.5705 nan
7.4716 8.5705 nan
7.5875 8.5705 nan
7.7034 8.5705 2.9073
7.8193 8.5705 2.8487
7.9352 8.5705 2.3518
8.0511 8.5705 2.1794
8.1670 8.5705 2.6396
8.2830 8.5705 2.8992
8.3989 8.5705 3.5301
8.5148 8.5705 3.5970
8.6307 8.5705 3.9479
8.7466 8.5705 4.1919
8.8625 8.5705 4.4380
8.9784 8.5705 4.9530
9.0943 8.5705 5.5660
9.2102 8.5705 6.4162
9.3261 8.5705 7.3221
9.4420 8.5705 8.3075

4.4580 8.7386 nan
4.5739 8.7386 nan
4.6898 8.7386 nan
4.8057 8.7386 nan
4.9216 8.7386 nan
5.0375 8.7386 nan
5.1534 8.7386 nan
5.2693 8.7386 nan
5.3852 8.7386 nan
5.5011 8.7386 nan
5.6170 8.7386 nan
5.7330 8.7386 nan
5.8489 8.7386 nan
5.9648 8.7386 nan
6.0807 8.7386 nan
6.1966 8.7386 nan
6.3125 8.7386 nan
6.4284 8.7386 nan
6.5443 8.7386 nan
6.6602 8.7386 nan
6.7761 8.7386 nan
6.8920 8.7386 nan
7.0080 8.7386 nan
7.1239 8.7386 nan
7.2398 8.7386 nan
7.3557 8.7386 nan
7.4716 8.7386 nan
7.5875 8.7386 nan
7.7034 8.7386 3.4572
7.8193 8.7386 3.8037
7.9352 8.7386 3.1557
8.0511 8.7386 2.9792
8.1670 8.7386 3.1962
8.2830 8.7386 3.1044
8.3989 8.7386 3.3837
8.5148 8.7386 3.7544
8.6307 8.7386 4.0910
8.7466 8.7386 4.4351
8.8625 8.7386 4.7291
8.9784 8.7386 4.9692
9.0943 8.7386 5.4961
9.2102 8.7386 6.1375
9.3261 8.7386 7.3161
9.4420 8.7386 nan

4.4580 8.9068 nan
4.5739 8.9068 nan
4.6898 8.9068 nan
4.8057 8.9068 nan
4.9216 8.9068 nan
5.0375 8.9068 nan
5.1534 8.9068 nan
5.2693 8.9068 nan
5.3852 8.9068 nan
5.5011 8.9068 nan
5.6170 8.9068 nan
5.7330 8.9068 nan
5.8489 8.9068 nan
5.9648 8.9068 nan
6.0807 8.9068 nan
6.1966 8.9068 nan
6.3125 8.9068 nan
6.4284 8.9068 nan
6.5443 8.9068 nan
6.6602 8.9068 nan
6.7761 8.9068 nan
6.8920 8.9068 nan
7.0080 8.9068 nan
7.1239 8.9068 nan
7.2398 8.9068 nan
7.3557 8.9068 nan
7.4716 8.9068 nan
7.5875 8.9068 nan
7.7034 8.9068 nan
7.8193 8.9068 nan
7.9352 8.9068 nan
8.0511 8.9068 4.0646
8.1670 8.9068 3.7209
8.2830 8.9068 3.6679
8.3989 8.9068 3.7582
8.5148 8.9068 3.8032
8.6307 8.9068 4.0964
8.7466 8.9068 4.7624
8.8625 8.9068 4.8713
8.9784 8.9068 5.1609
9.0943 8.9068 5.6490
9.2102 8.9068 6.2917
9.3261 8.9068 6.8352
9.4420 8.9068 7.8932

4.4580 9.0750 nan
4.5739 9.0750 nan
4.6898 9.0750 nan
4.8057 9.0750 nan
4.9216 9.0750 nan
5.0375 9.0750 nan
5.1534 9.0750 nan
5.2693 9.0750 nan
5.3852 9.0750 nan
5.5011 9.0750 nan
5.6170 9.0750 nan
5.7330 9.0750 nan
5.8489 9.0750 nan
5.9648 9.0750 nan
6.0807 9.0750 nan
6.1966 9.0750 nan
6.3125 9.0750 nan
6.4284 9.0750 nan
6.5443 9.0750 nan
6.6602 9.0750 nan
6.7761 9.0750 nan
6.8920 9.0750 nan
7.0080 9.0750 nan
7.1239 9.0750 nan
7.2398 9.0750 nan
7.3557 9.0750 nan
7.4716 9.0750 nan
7.5875 9.0750 nan
7.7034 9.0750 nan
7.8193 9.0750 nan
7.9352 9.0750 nan
8.0511 9.0750 nan
8.1670 9.0750 4.4943
8.2830 9.0750 4.4383
8.3989 9.0750 3.9056
8.5148 9.0750 4.2609
8.6307 9.0750 4.5255
8.7466 9.0750 5.2213
8.8625 9.0750 5.2471
8.9784 9.0750 5.8312
9.0943 9.0750 5.8652
9.2102 9.0750 6.3187
9.3261 9.0750 7.0361
9.4420 9.0750 7.8055

4.4580 9.2432 nan
4.5739 9.2432 nan
4.6898 9.2432 nan
4.8057 9.2432 nan
4.9216 9.2432 nan
5.0375 9.2432 nan
5.1534 9.2432 nan
5.2693 9.2432 nan
5.3852 9.2432 nan
5.5011 9.2432 nan
5.6170 9.2432 nan
5.7330 9.2432 nan
5.8489 9.2432 nan
5.9648 9.2432 nan
6.0807 9.2432 nan
6.1966 9.2432 nan
6.3125 9.2432 nan
6.4284 9.2432 nan
6.5443 9.2432 nan
6.6602 9.2432 nan
6.7761 9.2432 nan
6.8920 9.2432 nan
7.0080 9.2432 nan
7.1239 9.2432 nan
7.2398 9.2432 nan
7.3557 9.2432 nan
7.4716 9.2432 nan
7.5875 9.2432 nan
7.7034 9.2432 nan
7.8193 9.2432 nan
7.9352 9.2432 nan
8.0511 9.2432 nan
8.1670 9.2432 nan
8.2830 9.2432 5.4216
8.3989 9.2432 4.6113
8.5148 9.2432 4.5521
8.6307 9.2432 4.8066
8.7466 9.2432 5.4780
8.8625 9.2432 5.9515
8.9784 9.2432 5.8902
9.0943 9.2432 6.4308
9.2102 9.2432 6.7069
9.3261 9.2432 7.0356
9.4420 9.2432 8.2635

4.4580 9.4114 nan
4.5739 9.4114 nan
4.6898 9.4114 nan
4.8057 9.4114 nan
4.9216 9.4114 nan
5.0375 9.4114 nan
5.1534 9.4114 nan
5.2693 9.4114 nan
5.3852 9.4114 nan
5.5011 9.4114 nan
5.6170 9.4114 nan
5.7330 9.4114 nan
5.8489 9.4114 nan
5.9648 9.4114 nan
6.0807 9.4114 nan
6.1966 9.4114 nan
6.3125 9.4114 nan
6.4284 9.4114 nan
6.5443 9.4114 nan
6.6602 9.4114 nan
6.7761 9.4114 nan
6.8920 9.4114 nan
7.0080 9.4114 nan
7.1239 9.4114 nan
7.2398 9.4114 nan
7.3557 9.4114 nan
7.4716 9.4114 nan
7.5875 9.4114 nan
7.7034 9.4114 nan
7.8193 9.4114 nan
7.9352 9.4114 nan
8.0511 9.4114 nan
8.1670 9.4114 nan
8.2830 9.4114 nan
8.3989 9.4114 5.7999
8.5148 9.4114 5.0244
8.6307 9.4114 5.3016
8.7466 9.4114 5.8226
8.8625 9.4114 6.6222
8.9784 9.4114 7.0429
9.0943 9.4114 6.7804
9.2102 9.4114 6.8513
9.3261 9.4114 7.6272
9.4420 9.4114 7.3758

4.4580 9.5795 nan
4.5739 9.5795 nan
4.6898 9.5795 nan
4.8057 9.5795 nan
4.9216 9.5795 nan
5.0375 9.5795 nan
5.1534 9.5795 nan
5.2693 9.5795 nan
5.3852 9.5795 nan
5.5011 9.5795 nan
5.6170 9.5795 nan
5.7330 9.5795 nan
5.8489 9.5795 nan
5.9648 9.5795 nan
6.0807 9.5795 nan
6.1966 9.5795 nan
6.3125 9.5795 nan
6.4284 9.5795 nan
6.5443 9.5795 nan
6.6602 9.5795 nan
6.7761 9.5795 nan
6.8920 9.5795 nan
7.0080 9.5795 nan
7.1239 9.5795 nan
7.2398 9.5795 nan
7.3557 9.5795 nan
7.4716 9.5795 nan
7.5875 9.5795 nan
7.7034 9.5795 nan
7.8193 9.5795 nan
7.9352 9.5795 nan
8.0511 9.5795 nan
8.1670 9.5795 nan
8.2830 9.5795 nan
8.3989 9.5795 5.1108
8.5148 9.5795 5.7089
8.6307 9.5795 6.3685
8.7466 9.5795 6.2725
8.8625 9.5795 6.7928
8.9784 9.5795 nan
9.0943 9.5795 7.1073
9.2102 9.5795 7.8012
9.3261 9.5795 7.7608
9.4420 9.5795 7.7667

4.4580 9.7477 nan
4.5739 9.7477 nan
4.6898 9.7477 nan
4.8057 9.7477 nan
4.9216 9.7477 nan
5.0375 9.7477 nan
5.1534 9.7477 nan
5.2693 9.7477 nan
5.3852 9.7477 nan
5.5011 9.7477 nan
5.6170 9.7477 nan
5.7330 9.7477 nan
5.8489 9.7477 nan
5.9648 9.7477 nan
6.0807 9.7477 nan
6.1966 9.7477 nan
6.3125 9.7477 nan
6.4284 9.7477 nan
6.5443 9.7477 nan
6.6602 9.7477 nan
6.7761 9.7477 nan
6.8920 9.7477 nan
7.0080 9.7477 nan
7.1239 9.7477 nan
7.2398 9.7477 nan
7.3557 9.7477 nan
7.4716 9.7477 nan
7.5875 9.7477 nan
7.7034 9.7477 nan
7.8193 9.7477 nan
7.9352 9.7477 nan
8.0511 9.7477 nan
8.1670 9.7477 nan
8.2830 9.7477 nan
8.3989 9.7477 nan
8.5148 9.7477 nan
8.6307 9.7477 nan
8.7466 9.7477 nan
8.8625 9.7477 nan
8.9784 9.7477 7.8913
9.0943 9.7477 7.8897
9.2102 9.7477 8.0524
9.3261 9.7477 7.4860
9.4420 9.7477 nan

4.4580 9.9159 nan
4.5739 9.9159 nan
4.6898 9.9159 nan
4.8057 9.9159 nan
4.9216 9.9159 nan
5.0375 9.9159 nan
5.1534 9.9159 nan
5.2693 9.9159 nan
5.3852 9.9159 nan
5.5011 9.9159 nan
5.6170 9.9159 nan
5.7330 9.9159 nan
5.8489 9.9159 nan
5.9648 9.9159 nan
6.0807 9.9159 nan
6.1966 9.9159 nan
6.3125 9.9159 nan
6.4284 9.9159 nan
6.5443 9.9159 nan
6.6602 9.9159 nan
6.7761 9.9159 nan
6.8920 9.9159 nan
7.0080 9.9159 nan
7.1239 9.9159 nan
7.2398 9.9159 nan
7.3557 9.9159 nan
7.4716 9.9159 nan
7.5875 9.9159 nan
7.7034 9.9159 nan
7.8193 9.9159 nan
7.9352 9.9159 nan
8.0511 9.9159 nan
8.1670 9.9159 nan
8.2830 9.9159 nan
8.3989 9.9159 nan
8.5148 9.9159 nan
8.6307 9.9159 nan
8.7466 9.9159 nan
8.8625 9.9159 nan
8.9784 9.9159 nan
9.0943 9.9159 8.1469
9.2102 9.9159 8.4203
9.3261 9.9159 nan
9.4420 9.9159 nan



==> data_csa/panelB_2d.csv <==
cv1,F,lo,hi
4.5739,4.1049,2.6994,5.6758
4.6898,3.5714,2.7106,4.369
4.8057,3.2683,2.5107,4.7724
4.9216,3.133,2.415,4.6273
5.0375,3.0651,2.3195,4.4608
5.1534,2.9153,2.0046,4.3152
5.2693,2.5804,1.7853,3.51
5.3852,2.1895,1.5541,3.4127
5.5011,1.8835,1.1156,3.0141
5.617,1.5591,0.9197,2.5505
5.733,1.1821,0.5866,2.1666
5.8489,0.8744,0.3021,1.8503
5.9648,0.5864,0.1413,1.5623
6.0807,0.5444,0.1121,1.5186
6.1966,0.6085,0.1594,1.6383
6.3125,0.4945,0.1386,1.5033
6.4284,0.3691,0.0373,1.4231
6.5443,0.3399,0.0,1.1564
6.6602,0.2763,0.0212,1.2243
6.7761,0.1892,0.0058,0.9754
6.892,0.1167,0.0,0.7243
7.008,0.0809,0.0,0.5784
7.1239,0.0668,0.0,0.4948
7.2398,0.0,0.0,0.5474
7.3557,0.1417,0.0453,0.8176
7.4716,0.3056,0.0953,1.0405
7.5875,0.4916,0.1494,1.2516
7.7034,0.6146,0.153,1.4125
7.8193,0.9307,0.316,1.8344
7.9352,1.2416,0.5226,2.1992
8.0511,1.6181,0.8757,2.5958
8.167,2.1408,1.4724,3.1214
8.283,2.5469,1.8779,3.5671
8.3989,2.9996,2.3335,4.1364
8.5148,3.3061,1.8025,4.3668
8.6307,3.676,2.6931,4.7225
8.7466,4.0768,3.4254,5.1272
8.8625,4.4968,3.8426,5.5147
8.9784,4.9721,4.3201,5.9528
9.0943,5.5128,4.8888,6.4066
9.2102,6.1918,1.385,7.0424


==> data_csa/panelB_fwd.csv <==
cv1,F
4.6898,1.5506
4.8057,1.3328
4.9216,1.4928
5.0375,1.8145
5.1534,1.9487
5.2693,1.8909
5.3852,1.6532
5.5011,1.5062
5.617,1.278
5.733,1.1348
5.8489,0.8724
5.9648,0.7893
6.0807,0.8429
6.1966,0.8718
6.3125,0.692
6.4284,0.5905
6.5443,0.6831
6.6602,0.5635
6.7761,0.3539
6.892,0.1703
7.008,0.0971
7.1239,0.0825
7.2398,0.0
7.3557,0.2115
7.4716,0.5041
7.5875,0.6825
7.7034,0.6191
7.8193,0.8682
7.9352,1.1518
8.0511,1.5401
8.167,2.0991
8.283,2.5155
8.3989,2.9614
8.5148,3.3086
8.6307,3.6065
8.7466,4.0193
8.8625,4.3733
8.9784,4.778
9.0943,5.3154


==> data_csa/panelB_rev.csv <==
cv1,F
4.9216,4.8022
5.0375,4.3042
5.1534,3.7074
5.2693,3.1735
5.3852,2.675
5.5011,2.4158
5.617,1.9093
5.733,1.2506
5.8489,0.8696
5.9648,0.3966
6.0807,0.295
6.1966,0.3494
6.3125,0.3031
6.4284,0.1513
6.5443,0.0175
6.6602,0.0
6.7761,0.0263
6.892,0.0697
7.008,0.0701
7.1239,0.0548
7.2398,0.0075
7.3557,0.0732
7.4716,0.1279
7.5875,0.323
7.7034,0.6099
7.8193,0.9991
7.9352,1.339
8.0511,1.7004
8.167,2.1858
8.283,2.582
8.3989,3.0413
8.5148,3.3108
8.6307,3.7485
8.7466,4.1404
8.8625,4.6218
8.9784,5.172
9.0943,5.7143


==> data_csa/panelC_hb1.csv <==
x,F
2.8413,3.4739
3.0022,3.2956
3.163,3.4916
3.3239,3.6481
3.4848,3.7297
3.6457,3.7218
3.8065,3.6867
3.9674,3.5058
4.1283,3.1542
4.2891,2.7898
4.45,2.5088
4.6109,2.3407
4.7717,1.977
4.9326,1.6207
5.0935,1.336
5.2543,1.1224
5.4152,0.8158
5.5761,0.5883
5.737,0.4776
5.8978,0.3699
6.0587,0.2752
6.2196,0.1516
6.3804,0.0242
6.5413,0.0
6.7022,0.0222
6.863,0.0726
7.0239,0.1304
7.1848,0.1387
7.3457,0.0952
7.5065,0.2093
7.6674,0.3881
7.8283,0.6329
7.9891,0.8839
8.15,1.2467
8.3109,1.6048
8.4717,2.0472
8.6326,2.6553
8.7935,3.1406
8.9543,3.8632
9.1152,4.2825


==> data_csa/panelC_hb2.csv <==
x,F
2.6804,4.6088
2.8413,3.0161
3.0022,2.4341
3.163,2.109
3.3239,2.0607
3.4848,2.0791
3.6457,2.175
3.8065,2.0763
3.9674,2.1351
4.1283,1.7615
4.2891,1.359
4.45,0.9892
4.6109,0.6677
4.7717,0.4207
4.9326,0.2369
5.0935,0.0844
5.2543,0.0
5.4152,0.0718
5.5761,0.2092
5.737,0.555
5.8978,0.9581
6.0587,1.4186
6.2196,1.8866
6.3804,2.3141
6.5413,2.731
6.7022,3.3192
6.863,3.8842
7.0239,4.4612
7.1848,5.0557
7.3457,5.6025


==> data_csa/panelD_b1.csv <==
cv1,F
4.6898,3.0794
4.8057,2.7498
4.9216,2.7015
5.0375,2.6444
5.1534,2.6404
5.2693,2.3982
5.3852,2.0999
5.5011,1.7319
5.617,1.4041
5.733,1.1389
5.8489,0.9979
5.9648,0.7859
6.0807,0.6867
6.1966,0.6809
6.3125,0.5081
6.4284,0.372
6.5443,0.2849
6.6602,0.1995
6.7761,0.1082
6.892,0.0
7.008,0.0369
7.1239,0.1323
7.2398,0.1864
7.3557,0.4164
7.4716,0.7017
7.5875,0.8946
7.7034,1.0473
7.8193,1.4673
7.9352,1.848
8.0511,2.169
8.167,2.659
8.283,2.9428
8.3989,3.4511
8.5148,3.8077
8.6307,4.2081
8.7466,4.6618
8.8625,5.1068
8.9784,5.5916
9.0943,6.193


==> data_csa/panelD_b2.csv <==
cv1,F
4.6898,3.8467
4.8057,3.5806
4.9216,3.3766
5.0375,3.2782
5.1534,3.0409
5.2693,2.6885
5.3852,2.2751
5.5011,1.9913
5.617,1.6727
5.733,1.236
5.8489,0.8484
5.9648,0.5185
6.0807,0.4623
6.1966,0.5131
6.3125,0.41
6.4284,0.2948
6.5443,0.3067
6.6602,0.2772
6.7761,0.2399
6.892,0.1791
7.008,0.096
7.1239,0.07
7.2398,0.0
7.3557,0.077
7.4716,0.1877
7.5875,0.373
7.7034,0.5396
7.8193,0.8267
7.9352,1.1543
8.0511,1.5729
8.167,2.1151
8.283,2.5801
8.3989,3.0192
8.5148,3.3807
8.6307,3.7383
8.7466,4.0839
8.8625,4.4964
8.9784,4.9536
9.0943,5.4591


==> data_csa/si_cis_fraction_vs_cv1.csv <==
CV1_A,ML_cis_frac,MM_cis_frac
4.5,1.0,1.0
4.700000000000001,1.0,0.9974424552429668
4.9,1.0,0.9782608695652174
5.1,1.0,0.8649093904448105
5.300000000000001,1.0,0.7353433835845896
5.5,1.0,0.7801801801801802
5.700000000000001,1.0,0.7849898580121704
5.9,1.0,0.9126819126819128
6.1,1.0,0.7707581227436823
6.300000000000001,1.0,0.8003533568904594
6.5,1.0,0.9562841530054644
6.7,1.0,0.9690909090909092
6.9,1.0,0.965
7.1,1.0,0.9689119170984456
7.300000000000001,1.0,0.9943502824858758
7.5,1.0,0.9981785063752276
7.7,1.0,0.9854280510018216
7.9,1.0,0.9823943661971832
8.1,1.0,0.978405315614618
8.3,1.0,0.9777777777777776
8.5,1.0,0.9697986577181208
8.7,1.0,0.9608150470219436
8.9,1.0,0.8355932203389831
9.1,1.0,0.7638376383763837
9.3,1.0,0.8601036269430051
9.5,,0.8627450980392157


==> data_csa/si_other_imhb_vs_cv1.csv <==
CV1_A,ML_N_ALA11_O_MVA4,ML_N_DAL1_O_MLE10,MM_N_ALA11_O_MVA4,MM_N_DAL1_O_MLE10
4.5,3.8889844096741415,3.5633369292443287,3.68521249294281,3.269412040710449
4.700000000000001,4.045068650663568,3.527110561294856,3.5431578159332275,3.168515682220459
4.9,4.241357580219103,3.412650999119768,3.703946352005005,3.222692847251892
5.1,4.442094010810748,3.5618421988373608,4.523417472839356,3.421782732009888
5.300000000000001,4.449022902382096,3.951136488309819,5.76784086227417,4.31709098815918
5.5,4.590983045051703,3.897450813157776,6.485103130340576,4.351433277130127
5.700000000000001,4.84347594396791,3.8580789880978528,6.523887634277344,4.566580772399902
5.9,5.044512924937347,3.896690241752938,6.081747531890869,4.707530498504639
6.1,5.246028788457004,3.8409286179859583,6.306248903274536,4.629441976547241
6.300000000000001,5.164380788840859,3.698969756646776,6.440902948379517,4.518486022949219
6.5,5.327940524471923,3.7713523966521967,6.295761585235596,4.575758934020996
6.7,5.490859875818062,3.8689137419414585,6.403874635696411,4.68349289894104
6.9,5.640584953952831,3.9504568643503353,6.788519859313965,4.7081451416015625
7.1,6.151635323318143,4.02026594721583,7.07515287399292,4.514715671539307
7.300000000000001,6.553720901431188,4.085076914421283,6.9893903732299805,4.743998050689697
7.5,6.800788160865953,4.2167814233799925,7.228663444519043,4.78323221206665
7.7,7.562282939517249,4.357276228355865,6.235833168029785,4.569940567016602
7.9,7.625882685171021,4.379815016451151,6.11138391494751,4.260455369949341
8.1,7.858113521210847,4.435968050014608,6.76088285446167,4.412263870239258
8.3,7.806147538617216,4.358424149735418,7.398776531219482,4.646304130554199
8.5,7.766868405029672,4.299583035326247,7.406705856323242,4.736407995223999
8.7,7.512398169806533,4.338368540424636,7.630661725997925,4.650081157684326
8.9,7.281408733054141,4.32354006914205,8.948332786560059,4.520934343338013
9.1,7.34016748135289,4.401682230474377,9.17480993270874,4.406939744949341
9.3,8.017755256732968,4.596428023958907,9.668491840362549,4.217563390731812
9.5,,,9.946857452392578,4.207265377044678


==> data_csa/si_phipsi_vs_cv1.csv <==
CV1_A,ML_phi_SAR7,ML_psi_SAR7,ML_phi_MLE8,ML_psi_MLE8
4.5,66.65937559237466,-124.54862514749074,-105.64638194986892,22.063532878161112
4.700000000000001,61.54527366209941,-133.19696729652017,-103.5143678854253,29.97215237485193
4.9,52.78900495474917,-125.33518294633714,-105.04002145244634,25.682082868813108
5.1,38.89060752450753,-120.31603686906504,-109.59963108303724,26.84980870412981
5.300000000000001,59.00191747638,-142.9850085803656,-106.72638582887922,24.99999637021138
5.5,63.24383663081802,-146.0555583813086,-106.0654275115849,26.08030998198297
5.700000000000001,78.79719204041827,-165.32093014253212,-102.08010052222176,25.83338362219465
5.9,85.28368179787475,-175.05544047981738,-101.05265978326918,14.45592827506827
6.1,85.56794944355535,-176.24758066291014,-102.54075788485798,9.4924871350081
6.300000000000001,86.48666181785595,-177.3471119233955,-106.08664689874205,13.544038478127575
6.5,84.77139902081726,-177.77376075126148,-110.40354240890646,18.849374171185428
6.7,84.94360341013088,-178.52340044778495,-114.63509075516252,21.199079864087132
6.9,87.12837645010089,179.96832829073432,-113.53522517486266,17.53803895193485
7.1,89.08473200395049,-179.8330729933583,-113.3464120484896,24.233466473009667
7.300000000000001,85.9503552075666,-178.41888749959037,-119.56746903407536,36.29342758107469
7.5,82.76384259170152,-177.2418115033886,-125.16164842578058,47.9306634982479
7.7,82.42800541559541,-179.64502930820595,-124.97004539352994,53.22568540055051
7.9,85.21874738147251,178.69514322015084,-127.9935330753614,51.41589110480833
8.1,89.20129019700981,174.9607785049376,-127.55977833690008,52.80643516553071
8.3,100.70800745362692,170.142585466216,-121.47230448737616,65.53410643854143
8.5,102.70119911482476,169.86124215445733,-119.77055446483251,90.1171010891509
8.7,100.92084871922567,167.92585497079077,-114.34530065006432,110.05261984010058
8.9,101.61857261234076,168.48352566769566,-113.4522892607263,116.71635161506067
9.1,109.35149463292144,165.61630803539367,-108.35457040361736,122.9035992454715
9.3,110.15944558356108,165.17487820084204,-109.03803461032756,127.89844111947096
9.5,,,,


==> data_kcsa/filter_state.csv <==
idx,state,molfm_frac,mm_frac,mm6_frac
1,occ>=4,0.945817,0.542629,0.633466
2,occ<=3,0.0541833,0.457371,0.366534
3,filterH2O,0,0.551394,0.436653


==> data_kcsa/kk_hist.csv <==
kk,molfm_density,mm_density,mm6_density
2.675,0,0,0
2.825,0.0371846,0,0
2.975,0.239044,0,0
3.125,1.4927,0.0371846,0.0318725
3.275,2.66667,0.313413,0.409031
3.425,1.28021,0.770252,1.16866
3.575,0.488712,1.50332,1.51394
3.725,0.196547,1.51394,1.25365
3.875,0.15405,1.31208,1.04648
4.025,0.0903054,0.669323,0.653386
4.175,0.0212483,0.324037,0.350598
4.325,0,0.164675,0.15405
4.475,0,0.0371846,0.0531208
4.625,0,0.0106242,0.0106242
4.775,0,0,0.0106242
4.925,0,0.0106242,0.00531208
5.075,0,0,0.00531208
5.225,0,0,0
5.375,0,0,0
5.525,0,0,0
5.675,0,0,0
5.825,0,0,0
5.975,0,0,0
6.125,0,0,0
6.275,0,0,0
6.425,0,0,0
6.575,0,0,0
6.725,0,0,0
6.875,0,0,0


==> data_kcsa/kk_seed126.csv <==
time_ps,minKK_A
5,3.2317
15,3.29069
25,3.15785
35,3.32863
45,3.30956
55,3.26967
65,3.14712
75,3.26992
85,3.24975
95,3.27749
105,3.27501
115,3.21022
125,3.30702
135,3.18497
145,3.32162
155,3.26089
165,3.22654
175,3.24886
185,3.30857
195,3.31078
205,3.23617
215,3.28951
225,3.34126
235,3.33008
245,3.27361
255,3.2328
265,3.29737
275,3.33084
285,3.16015
295,3.25459
305,3.2334
315,3.36122
325,3.28345
335,3.22948
345,3.23919
355,3.25183
365,3.27812
375,3.26291
385,3.29719
395,3.29551
405,3.2616
415,3.17585
425,3.20265
435,3.26298
445,3.29926
455,3.18438
465,3.33616
475,3.1725
485,3.27442
495,3.18393
505,3.41123
515,3.3595
525,3.3529
535,3.2994
545,3.33109
555,3.34216
565,3.40927
575,3.2928
585,3.30211
595,3.29597
605,3.25501
615,3.27262
625,3.29724
635,3.19811
645,3.15905
655,3.17719
665,3.26148
675,3.25788
685,3.17922
695,3.33355
705,3.39114
715,3.77645
725,3.64392
735,3.73913
745,3.6916
755,3.80138
765,3.70228
775,3.72793
785,3.74938
795,3.79184
805,3.62943
815,3.63321
825,3.66203
835,3.7445
845,3.71327
855,3.66946
865,3.65509
875,3.82096
885,3.7344
895,3.54371
905,3.81518
915,3.79888
925,3.77603
935,3.76343
945,3.72611
955,3.86487
965,3.74371
975,3.74656
985,3.81732
995,3.67054


==> data_kcsa/kk_timeseries.csv <==
time_ps,molfm_mean,molfm_lo,molfm_hi,mm_mean,mm_lo,mm_hi,mm6_mean,mm6_lo,mm6_hi
5,3.26757,3.2317,3.32126,3.4888,3.45299,3.52337,3.41518,3.3512,3.49923
15,3.29716,3.2095,3.38316,3.54192,3.4406,3.64206,3.54003,3.41381,3.62177
25,3.2188,3.15785,3.31211,3.52866,3.4597,3.58454,3.50996,3.41095,3.61094
35,3.26753,3.22095,3.32863,3.55649,3.47934,3.65456,3.53417,3.37824,3.6364
45,3.26758,3.20409,3.33407,3.59261,3.51757,3.62603,3.61103,3.51794,3.8269
55,3.26464,3.20391,3.34134,3.54851,3.48364,3.61236,3.60186,3.50526,3.78081
65,3.2248,3.14712,3.29918,3.59047,3.4941,3.76941,3.62172,3.4567,3.96156
75,3.26053,3.14705,3.34433,3.57132,3.46244,3.82184,3.53281,3.38504,3.71109
85,3.25023,3.18846,3.28002,3.52703,3.46704,3.62851,3.57825,3.49892,3.84994
95,3.20022,3.09613,3.27749,3.49643,3.43496,3.53286,3.57522,3.42089,3.80969
105,3.21265,3.03707,3.29697,3.52779,3.41675,3.63644,3.60175,3.53685,3.71354
115,3.24749,3.19869,3.36957,3.55735,3.4539,3.59584,3.55473,3.40453,3.86901
125,3.25816,3.17161,3.30702,3.52416,3.43329,3.62632,3.55229,3.45067,3.73699
135,3.24176,3.18497,3.32703,3.44566,3.32975,3.57008,3.57187,3.44895,3.80323
145,3.23501,3.13753,3.32162,3.50592,3.42388,3.61232,3.60896,3.46158,4.00895
155,3.24399,3.16462,3.39093,3.50359,3.38618,3.56253,3.6148,3.44493,3.81957
165,3.27309,3.22654,3.30841,3.61081,3.53073,3.77919,3.60944,3.51132,3.87372
175,3.20998,3.17356,3.25875,3.55457,3.44863,3.6609,3.65405,3.45361,3.99614
185,3.25635,3.14181,3.37922,3.48547,3.41739,3.51029,3.6112,3.49615,3.84772
195,3.21514,3.09339,3.31078,3.58775,3.51846,3.65799,3.59404,3.5217,3.66606
205,3.23181,3.17127,3.27757,3.52955,3.45769,3.61772,3.51904,3.40362,3.7979
215,3.25784,3.16497,3.32435,3.59753,3.49072,3.82763,3.60021,3.44559,3.87957
225,3.26205,3.17741,3.34126,3.55223,3.47137,3.66268,3.59842,3.4207,4.00093
235,3.27622,3.20489,3.36201,3.52977,3.44174,3.63222,3.6095,3.46125,3.96173
245,3.23502,3.16258,3.30841,3.53886,3.45495,3.66954,3.53616,3.40141,3.84998
255,3.27613,3.2102,3.38166,3.56723,3.51523,3.63711,3.57893,3.48328,3.67055
265,3.24711,3.20986,3.29737,3.50324,3.4445,3.56491,3.5279,3.39278,3.66912
275,3.23548,3.18213,3.33084,3.49462,3.438,3.55931,3.59063,3.41667,3.76806
285,3.22929,3.16015,3.28676,3.5217,3.41972,3.63078,3.55482,3.44832,3.81483
295,3.23838,3.16309,3.28142,3.55728,3.49459,3.61792,3.63465,3.37886,4.10265
305,3.28592,3.2141,3.37626,3.58808,3.45745,3.74695,3.59555,3.45489,3.88408
315,3.26562,3.17294,3.36122,3.57212,3.41717,3.72543,3.67203,3.52915,3.98592
325,3.28197,3.20778,3.33309,3.62658,3.49946,3.78624,3.64401,3.46185,3.85935
335,3.27222,3.22948,3.30458,3.71456,3.59848,3.89404,3.71787,3.4761,4.23683
345,3.24014,3.16197,3.31684,3.619,3.48799,3.78353,3.66193,3.39501,3.8984
355,3.2554,3.17224,3.36288,3.57277,3.48424,3.83329,3.63686,3.46904,3.84647
365,3.26043,3.21695,3.29178,3.60964,3.42875,3.90335,3.66992,3.4646,3.93343
375,3.23548,3.13821,3.29282,3.58389,3.35774,3.91107,3.73529,3.43113,4.08687
385,3.25245,3.19068,3.3313,3.55428,3.46197,3.70878,3.63521,3.4495,4.09643
395,3.24684,3.15022,3.3418,3.64072,3.52605,3.87411,3.6563,3.48509,4.01949
405,3.32256,3.23925,3.38514,3.59158,3.51288,3.78336,3.66757,3.58233,3.91448
415,3.28052,3.17585,3.38871,3.62056,3.43068,3.82065,3.6515,3.51703,3.8786
425,3.28559,3.20265,3.38472,3.61273,3.48568,3.89951,3.7487,3.5096,4.01582
435,3.25677,3.18431,3.35649,3.64177,3.43662,4.04525,3.7534,3.55634,4.17584
445,3.30578,3.21867,3.4472,3.69095,3.54036,4.05867,3.69265,3.46608,3.99308
455,3.28321,3.18438,3.39658,3.63229,3.45885,4.08091,3.63825,3.4809,3.84352
465,3.28745,3.21246,3.40215,3.70152,3.48468,4.09984,3.6547,3.42743,3.98604
475,3.23867,3.1725,3.33735,3.67381,3.43234,4.23297,3.68595,3.3453,4.00823
485,3.24019,3.20905,3.27442,3.64161,3.47106,4.05909,3.67612,3.47598,3.87466
495,3.2172,3.11958,3.29543,3.636,3.48777,4.02117,3.71591,3.48374,4.04391
505,3.32371,3.22516,3.45477,3.64536,3.41748,3.9377,3.74048,3.52272,4.04759
515,3.30716,3.22289,3.3595,3.61919,3.43606,4.05948,3.62409,3.47658,3.82234
525,3.28863,3.24485,3.3529,3.68098,3.52677,4.17298,3.67786,3.48572,3.90456
535,3.28629,3.21493,3.35167,3.72701,3.55285,4.1162,3.72025,3.48722,4.04932
545,3.29445,3.19063,3.43116,3.68131,3.45307,4.15689,3.70788,3.54521,3.96337
555,3.25261,3.15092,3.34216,3.65572,3.49906,4.0579,3.67506,3.5225,3.97108
565,3.29829,3.19329,3.40927,3.63826,3.37287,4.09829,3.72381,3.45138,3.99828
575,3.29768,3.25074,3.32898,3.6839,3.52696,3.90586,3.66179,3.43151,3.98816
585,3.23287,3.16062,3.30613,3.57018,3.40747,3.82608,3.6827,3.41936,3.92298
595,3.25334,3.19202,3.29597,3.59286,3.46096,3.78538,3.6975,3.50857,3.97395
605,3.23445,3.16485,3.30772,3.63544,3.48558,3.81285,3.75338,3.49982,4.16503
615,3.27936,3.17457,3.34036,3.659,3.54689,3.79825,3.70334,3.50042,3.96389
625,3.27119,3.18959,3.33161,3.71112,3.51225,3.93194,3.61501,3.47267,3.76311
635,3.27149,3.19811,3.37439,3.67917,3.53189,3.85627,3.6458,3.43273,3.88529
645,3.21063,3.15905,3.30739,3.74455,3.53227,4.01119,3.70169,3.51906,3.98041
655,3.19144,3.136,3.30705,3.69176,3.47158,4.01008,3.73004,3.41401,4.19704
665,3.3149,3.20808,3.44304,3.65409,3.44516,3.89982,3.68592,3.46951,4.04501
675,3.29982,3.22211,3.47764,3.65938,3.41781,3.98086,3.70412,3.47659,3.99796
685,3.18273,3.10659,3.2518,3.71633,3.57623,3.97943,3.63565,3.45359,3.85296
695,3.24835,3.16711,3.33355,3.7459,3.55007,4.04345,3.65113,3.47173,3.8411
705,3.29657,3.19547,3.39114,3.74396,3.55233,4.10913,3.62838,3.42008,3.94191
715,3.35571,3.19244,3.77645,3.70939,3.51324,3.86421,3.65819,3.43056,3.9572
725,3.37176,3.25638,3.64392,3.62457,3.41662,3.79087,3.80854,3.52732,4.32705
735,3.38027,3.19344,3.73913,3.69812,3.48416,4.00532,3.67064,3.49697,3.78338
745,3.32881,3.17757,3.6916,3.62257,3.43592,3.84867,3.74693,3.55418,3.95705
755,3.38107,3.24367,3.80138,3.66696,3.53675,3.83336,3.65537,3.40823,3.9191
765,3.31767,3.16889,3.70228,3.66703,3.444,3.96219,3.62944,3.47363,3.78442
775,3.36068,3.19508,3.72793,3.66174,3.47231,3.90884,3.56822,3.35938,3.75975
785,3.37504,3.19054,3.74938,3.74586,3.50942,3.95642,3.78575,3.58814,4.07584
795,3.3632,3.2108,3.79184,3.7688,3.57121,4.06301,3.71434,3.48368,3.98926
805,3.31782,3.20863,3.62943,3.80225,3.67929,3.87023,3.64424,3.41488,4.01072
815,3.31243,3.18646,3.63321,3.78243,3.51824,3.96882,3.66144,3.37968,3.96969
825,3.34209,3.18356,3.66203,3.88136,3.77869,3.99614,3.71647,3.49494,4.01579
835,3.3326,3.16976,3.7445,3.77134,3.67137,3.84966,3.70555,3.5366,3.95222
845,3.32321,3.12014,3.71327,3.83241,3.70967,3.97624,3.6844,3.43556,4.10169
855,3.33102,3.16611,3.66946,3.8716,3.83137,3.9171,3.77424,3.46946,4.0452
865,3.37455,3.25812,3.65509,3.82954,3.72546,3.92209,3.75492,3.5267,4.02604
875,3.37206,3.2202,3.82096,3.88045,3.75661,4.14967,3.85076,3.64694,4.05077
885,3.41869,3.26033,3.7344,3.83064,3.73343,3.92995,3.76797,3.47184,4.07098
895,3.37396,3.26172,3.54371,3.81151,3.59078,3.9489,3.73611,3.51801,4.04644
905,3.38894,3.20065,3.81518,3.85706,3.63969,3.99963,3.7259,3.44275,4.14481
915,3.43635,3.3017,3.79888,3.83832,3.64507,3.94213,3.71065,3.44086,3.95436
925,3.36192,3.20894,3.77603,3.84094,3.74212,3.90951,3.72652,3.58611,3.84902
935,3.38032,3.23096,3.76343,3.86544,3.75423,3.94959,3.69585,3.4794,3.8919
945,3.36175,3.18257,3.72611,3.85254,3.77987,4.00342,3.77599,3.50009,3.99552
955,3.42026,3.27056,3.86487,3.7703,3.63613,3.8724,3.84998,3.56747,4.20171
965,3.3477,3.20501,3.74371,3.83544,3.65816,4.01451,3.78458,3.58006,3.96577
975,3.27646,3.06466,3.74656,3.76705,3.69947,3.9102,3.75025,3.51395,3.96857
985,3.37845,3.2153,3.81732,3.82717,3.66756,3.95718,3.74067,3.50978,4.02749
995,3.34374,3.19512,3.67054,3.79122,3.62242,3.94803,3.78701,3.46292,4.06722


==> data_kcsa/occupancy.csv <==
idx,occ,molfm_frac,mm_frac,mm6_frac
1,5,0.047012,0.00318725,0.0454183
2,4,0.898805,0.539442,0.588048
3,<=3,0.0541833,0.457371,0.366534


==> data_kcsa/per_seed_wide.csv <==
idx,seed,molfm_contig,mm_contig,mm6_contig,molfm_wet,mm_wet,mm6_wet,molfm_occ,mm_occ,mm6_occ
1,seed42,83.6653,,,0,,,100,,
2,seed84,78.4861,,,0,,,100,,
3,seed126,28.2869,,,0,,,72.9084,,
4,seed168,88.8446,,,0,,,100,,
5,seed210,78.4861,,,0,,,100,,
6,seed1,,0,,,0,,,100,
7,seed2,,0,,,86.0558,,,23.9044,
8,seed3,,0,,,35.4582,,,65.3386,
9,seed4,,0,,,69.7211,,,62.1514,
10,seed5,,0,,,84.4622,,,19.9203,
11,seed1,,,0,,,0.796813,,,100
12,seed2,,,0,,,18.3267,,,100
13,seed3,,,0,,,0,,,100
14,seed4,,,0,,,100,,,10.757
15,seed5,,,0,,,99.2032,,,5.9761


==> data_kcsa/rmsd_timeseries.csv <==
time_ps,molfm_mean,molfm_lo,molfm_hi,mm_mean,mm_lo,mm_hi,mm6_mean,mm6_lo,mm6_hi
5,0.58378,0.570411,0.59539,0.437109,0.414992,0.465042,0.435147,0.425215,0.448808
15,0.713657,0.688561,0.750583,0.586461,0.574138,0.598395,0.5939,0.551604,0.613664
25,0.767594,0.720325,0.819734,0.619994,0.593549,0.659606,0.616643,0.559284,0.657163
35,0.80909,0.744432,0.870247,0.641676,0.598793,0.69603,0.632104,0.607018,0.658361
45,0.812012,0.745177,0.889248,0.657993,0.631992,0.705787,0.628604,0.574198,0.668806
55,0.82379,0.764748,0.883053,0.659527,0.620412,0.714848,0.644656,0.591494,0.687165
65,0.84918,0.778659,0.911209,0.667514,0.620483,0.71579,0.650828,0.626126,0.675463
75,0.874495,0.824302,0.911125,0.663025,0.634935,0.700534,0.654061,0.640146,0.669353
85,0.879164,0.834621,0.940464,0.67219,0.630445,0.700997,0.656148,0.634159,0.679668
95,0.899663,0.844115,0.978956,0.661425,0.63229,0.695082,0.65111,0.62524,0.67263
105,0.915443,0.819783,1.03418,0.693735,0.665733,0.722627,0.667223,0.642289,0.693207
115,0.890668,0.784757,1.01041,0.692861,0.659545,0.725078,0.67436,0.640819,0.704446
125,0.907083,0.784796,0.983846,0.709782,0.688953,0.733398,0.693297,0.659565,0.72591
135,0.928077,0.846273,0.98097,0.696554,0.675417,0.713521,0.677902,0.650189,0.726088
145,0.92897,0.882122,0.954204,0.700034,0.644945,0.756258,0.696351,0.64418,0.745666
155,0.92791,0.879424,0.970182,0.702726,0.673157,0.761483,0.706283,0.693024,0.715809
165,0.937178,0.820027,0.990865,0.722632,0.674594,0.812357,0.700737,0.658091,0.758681
175,0.942291,0.843217,1.02276,0.71536,0.66805,0.77993,0.713869,0.691488,0.759055
185,0.932835,0.845987,0.975812,0.734988,0.687979,0.779212,0.706188,0.689984,0.731782
195,0.968241,0.929587,0.992741,0.722843,0.680409,0.752736,0.720539,0.685286,0.767067
205,0.960094,0.939396,0.977867,0.734593,0.70468,0.781226,0.715143,0.660727,0.763059
215,0.963414,0.904673,0.993655,0.737033,0.685401,0.820067,0.726924,0.686522,0.786876
225,0.961755,0.924298,0.984716,0.74213,0.708212,0.78803,0.713417,0.693915,0.751655
235,0.96963,0.919362,0.998936,0.752005,0.691799,0.819781,0.711853,0.698132,0.71676
245,0.967076,0.900875,1.01555,0.744017,0.679508,0.803038,0.712653,0.675477,0.735559
255,0.979815,0.954333,1.03388,0.739223,0.652348,0.808758,0.725608,0.683435,0.787028
265,0.985295,0.92019,1.03081,0.744832,0.707817,0.789812,0.739154,0.693733,0.775126
275,0.98373,0.957324,1.03294,0.7127,0.686415,0.767241,0.759686,0.69489,0.806484
285,0.986667,0.950598,1.02578,0.718601,0.680642,0.773919,0.749504,0.714153,0.781986
295,0.980767,0.95727,1.0161,0.719243,0.683115,0.771483,0.755605,0.706956,0.795513
305,1.0007,0.925521,1.06069,0.728315,0.665957,0.795589,0.761664,0.69089,0.824498
315,0.989478,0.93806,1.05149,0.739703,0.68169,0.809765,0.758758,0.637684,0.837644
325,1.0114,0.949206,1.05499,0.759808,0.700794,0.809888,0.764638,0.703598,0.825593
335,1.01612,0.947813,1.07988,0.779376,0.675936,0.873054,0.760482,0.710366,0.803758
345,1.01455,0.910445,1.16424,0.763482,0.687543,0.828742,0.745367,0.70601,0.785381
355,1.01197,0.95073,1.15228,0.781752,0.702001,0.882077,0.766792,0.721984,0.831347
365,0.99538,0.924985,1.10462,0.764089,0.679476,0.838574,0.768491,0.736719,0.816994
375,0.984558,0.939747,1.09741,0.76217,0.726936,0.82339,0.764221,0.731335,0.791751
385,1.01196,0.956218,1.09099,0.778331,0.713969,0.843329,0.770127,0.720261,0.834271
395,1.03666,0.953131,1.15574,0.761018,0.694113,0.835571,0.769156,0.721928,0.842664
405,1.06984,1.0262,1.17063,0.789204,0.69947,0.865338,0.747878,0.68784,0.809906
415,1.07393,0.984376,1.22247,0.761425,0.664879,0.831224,0.763797,0.712156,0.817706
425,1.05158,0.977732,1.10993,0.755338,0.664022,0.824994,0.767175,0.693116,0.811876
435,1.06241,0.953236,1.14354,0.754793,0.696884,0.800037,0.767326,0.718672,0.826108
445,1.08248,1.00655,1.13483,0.768904,0.719679,0.824109,0.750734,0.690894,0.829802
455,1.11552,1.00767,1.19812,0.76304,0.686654,0.835025,0.77265,0.717683,0.872878
465,1.14142,1.07987,1.23547,0.757248,0.683786,0.829673,0.762973,0.703714,0.877637
475,1.13722,1.06482,1.19811,0.766126,0.691694,0.872694,0.772739,0.726748,0.884258
485,1.12984,1.05759,1.28723,0.764486,0.670398,0.85969,0.77709,0.708234,0.897889
495,1.14159,1.06013,1.28665,0.79166,0.717242,0.896098,0.761578,0.672212,0.862314
505,1.15297,1.04115,1.29553,0.780468,0.71464,0.876219,0.754454,0.674204,0.837008
515,1.14026,0.992808,1.28371,0.779065,0.704486,0.859316,0.762493,0.663076,0.869371
525,1.13384,0.99232,1.26041,0.785899,0.724816,0.843389,0.76303,0.69344,0.83721
535,1.13739,1.00813,1.23084,0.791222,0.717364,0.851138,0.772896,0.717885,0.818734
545,1.12665,0.981948,1.20793,0.783129,0.707447,0.839021,0.777259,0.742754,0.847062
555,1.15764,0.969889,1.29501,0.793899,0.701243,0.844079,0.794195,0.738543,0.837475
565,1.17165,0.968947,1.30115,0.775283,0.721101,0.813918,0.767537,0.689708,0.81102
575,1.16086,0.935725,1.32904,0.761367,0.714375,0.795396,0.764683,0.698614,0.852154
585,1.17711,0.981163,1.35916,0.76816,0.701055,0.834003,0.758872,0.666312,0.849296
595,1.20365,1.02153,1.37288,0.800819,0.723863,0.884272,0.788698,0.715005,0.921692
605,1.19504,0.98647,1.35197,0.830731,0.77715,0.910258,0.786188,0.718307,0.961496
615,1.18122,0.979447,1.32903,0.832838,0.790357,0.918912,0.786995,0.709768,0.935447
625,1.18474,1.00059,1.38483,0.802292,0.735415,0.864422,0.805919,0.754042,0.946931
635,1.1983,0.984398,1.41181,0.806606,0.743993,0.894054,0.805228,0.732835,0.910622
645,1.20698,1.00171,1.48244,0.801359,0.745511,0.886172,0.790034,0.707921,0.87445
655,1.2003,1.0018,1.44191,0.821361,0.732792,0.978712,0.770882,0.669756,0.873883
665,1.22111,0.956464,1.55009,0.816199,0.778988,0.881533,0.767434,0.696271,0.804943
675,1.22266,0.982532,1.55656,0.808812,0.725594,0.879546,0.781486,0.698096,0.81613
685,1.23404,0.977668,1.55414,0.81752,0.691523,0.865073,0.780522,0.719662,0.827376
695,1.2316,1.02114,1.51715,0.839251,0.765103,0.884888,0.798341,0.752684,0.865327
705,1.23134,1.03474,1.50531,0.834121,0.788754,0.917638,0.80717,0.772684,0.877572
715,1.21881,1.04616,1.4828,0.815815,0.769853,0.913599,0.805101,0.750155,0.869009
725,1.22986,1.03752,1.49643,0.839,0.790139,0.904223,0.816064,0.780289,0.891503
735,1.26225,1.0276,1.59407,0.820629,0.750656,0.891815,0.827481,0.757583,0.939056
745,1.27774,1.07037,1.59073,0.823348,0.76513,0.868888,0.823295,0.772764,0.878489
755,1.27781,1.08752,1.58887,0.83158,0.767262,0.899903,0.808237,0.769844,0.861638
765,1.25901,1.07879,1.54006,0.827029,0.772115,0.905105,0.815934,0.751561,0.870196
775,1.27078,1.10163,1.49992,0.824664,0.758019,0.879497,0.833028,0.77986,0.868197
785,1.27696,1.10711,1.49352,0.822156,0.760774,0.903908,0.812175,0.727969,0.8768
795,1.29111,1.09879,1.53401,0.842746,0.792431,0.875847,0.813396,0.721513,0.887822
805,1.29687,1.16981,1.48629,0.852921,0.83281,0.884286,0.839616,0.798933,0.869781
815,1.29157,1.20914,1.39837,0.849276,0.814163,0.886899,0.811787,0.754954,0.863938
825,1.28926,1.17706,1.42474,0.844932,0.809973,0.894076,0.816452,0.764423,0.895635
835,1.29134,1.16626,1.49635,0.834085,0.785958,0.866106,0.803446,0.767228,0.855743
845,1.29222,1.17367,1.56281,0.829679,0.78856,0.856156,0.812547,0.763141,0.91677
855,1.28121,1.14023,1.49046,0.865855,0.813742,0.927041,0.82279,0.758953,0.98941
865,1.27881,1.13517,1.54431,0.838791,0.757075,0.934801,0.823547,0.782135,0.91198
875,1.29375,1.13601,1.57061,0.839669,0.792093,0.936415,0.817355,0.748153,0.977282
885,1.27804,1.1598,1.48995,0.84502,0.806464,0.944988,0.816409,0.728149,0.960626
895,1.29101,1.12338,1.52801,0.832331,0.79183,0.891562,0.828339,0.779185,0.95822
905,1.28028,1.0826,1.48432,0.827873,0.777384,0.876992,0.835614,0.734491,0.933204
915,1.27999,1.11649,1.48528,0.820928,0.752647,0.913005,0.818763,0.743958,0.910751
925,1.28131,1.12221,1.51125,0.837998,0.747125,0.963048,0.819628,0.740937,0.936782
935,1.29081,1.11736,1.56244,0.827731,0.740461,0.905446,0.820774,0.753477,0.919
945,1.29304,1.1327,1.53382,0.816274,0.717328,0.922664,0.825059,0.752336,0.90445
955,1.33158,1.19193,1.62053,0.823509,0.739503,0.943564,0.823199,0.753463,0.908307
965,1.34727,1.16862,1.60143,0.843877,0.766184,1.01124,0.844603,0.767787,0.963601
975,1.33529,1.21785,1.51794,0.841737,0.740114,0.966088,0.854748,0.765314,0.951843
985,1.32587,1.2068,1.51988,0.849175,0.746689,1.00592,0.87359,0.771787,0.953603
995,1.34126,1.19135,1.5714,0.842962,0.76263,1.04573,0.862369,0.792949,0.956849


==> data_kcsa/scd_profile.csv <==
carbon,molfm_scd,molfm_sd,mm_scd,mm_sd,mm6_scd,mm6_sd
1,0.00126086,0.000647858,0.0300617,0.00241532,0.029482,0.00200454
2,0.017701,0.00763466,0.0959873,0.00481888,0.0968205,0.00445618
3,0.046972,0.00624528,0.139623,0.00482056,0.143569,0.00369585
4,0.0710785,0.00595294,0.165083,0.0052792,0.167878,0.00281982
5,0.0996737,0.00523328,0.193997,0.00661769,0.195349,0.00578023
6,0.125026,0.00207131,0.207276,0.007078,0.21013,0.00504964
7,0.152851,0.00374399,0.223129,0.00491017,0.226982,0.00620229
8,0.165717,0.00512693,0.225835,0.00390581,0.231191,0.00526569
9,0.183902,0.00350017,0.241729,0.00494591,0.243026,0.00506208
10,0.18894,0.0056972,0.241372,0.00404752,0.238357,0.00289564
11,0.197382,0.00594806,0.247471,0.00785843,0.245151,0.00387165
12,0.191349,0.00907825,0.237192,0.00818767,0.229334,0.00295432
13,0.188827,0.00969162,0.253304,0.00638858,0.244331,0.00421046
14,0.168812,0.0102146,0.204954,0.00190212,0.198859,0.00463258
15,0.209059,0.00600674,0.238065,0.00319909,0.234343,0.00443712


==> data_kcsa/spacing_profile.csv <==
idx,pair,molfm_mean,molfm_sd,molfm_errplus,molfm_errminus,mm_mean,mm_sd,mm_errplus,mm_errminus,mm6_mean,mm6_sd,mm6_errplus,mm6_errminus
1,Scav-S4,3.64968,0.365599,0.365599,0.365599,5.13549,0.658489,0.658489,0.658489,5.41717,0.665548,0.665548,0.665548
2,S4-S3,3.43517,0.553942,0.553942,0.553942,3.81622,0.436903,0.436903,0.436903,3.71752,0.331402,0.331402,0.331402
3,S3-S2,4.57125,2.59849,2.59849,2.59849,9.68086,5.30524,3.61914,5.30524,9.20655,13.7762,4.09345,9.20655


==> data_kcsa/tilt_profile.csv <==
idx,residue,molfm_cosz,molfm_sd,mm_cosz,mm_sd,mm6_cosz,mm6_sd
1,T75,0.221629,0.0126113,0.278863,0.0228387,0.295872,0.00662017
2,V76,0.376848,0.0054869,0.347357,0.00858357,0.340448,0.010142
3,G77,0.441366,0.00907233,0.269226,0.00596292,0.26311,0.00624968
4,Y78,0.637108,0.0108933,0.592967,0.0133936,0.583898,0.017213
5,G79,0.821112,0.0132359,0.867587,0.00966497,0.860178,0.00329639


==> data_rna/basepair_canonical.csv <==
pair,occ_molfm,err_molfm,occ_openmm,err_openmm
C2-G17,0.99890,0.00070,0.99990,0.00020
G3-C16,0.99940,0.00070,0.99800,0.00300
C4-G15,0.99990,0.00010,0.98810,0.02620
G5-C14,0.99990,0.00010,1.00000,0.00000
G6-C13,0.99960,0.00020,0.99980,0.00010
C9-G27,0.99430,0.00950,0.99870,0.00210
C10-G26,0.99890,0.00060,0.99880,0.00230
G11-C25,0.99870,0.00070,0.99950,0.00040


==> data_rna/mg_O_Mg_O_angle_pdf.csv <==
theta_deg,p_molfm,lo_molfm,hi_molfm,p_openmm,lo_openmm,hi_openmm
40.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
41.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
42.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
43.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
44.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
45.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
46.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
47.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
48.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
49.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
50.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
51.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
52.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
53.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
54.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
55.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
56.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
57.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
58.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
59.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
60.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
61.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
62.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
63.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
64.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
65.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
66.500000,0.000007,0.000000,0.000022,0.000000,0.000000,0.000000
67.500000,0.000020,0.000000,0.000050,0.000000,0.000000,0.000000
68.500000,0.000053,0.000002,0.000104,0.000000,0.000000,0.000000
69.500000,0.000127,0.000084,0.000170,0.000000,0.000000,0.000000
70.500000,0.000180,0.000115,0.000245,0.000000,0.000000,0.000000
71.500000,0.000253,0.000127,0.000379,0.000000,0.000000,0.000000
72.500000,0.000820,0.000783,0.000857,0.000000,0.000000,0.000000
73.500000,0.001093,0.000937,0.001249,0.000000,0.000000,0.000000
74.500000,0.001934,0.001593,0.002275,0.000000,0.000000,0.000000
75.500000,0.003087,0.002527,0.003647,0.000053,0.000000,0.000118
76.500000,0.004761,0.004278,0.005244,0.000333,0.000223,0.000443
77.500000,0.006888,0.006506,0.007270,0.000680,0.000512,0.000848
78.500000,0.009836,0.009340,0.010332,0.001960,0.001640,0.002280
79.500000,0.013550,0.012829,0.014271,0.003987,0.003690,0.004284
80.500000,0.017618,0.016493,0.018743,0.007767,0.007420,0.008114
81.500000,0.022738,0.022232,0.023244,0.012900,0.012293,0.013507
82.500000,0.027239,0.026197,0.028281,0.020780,0.019986,0.021574
83.500000,0.032574,0.031380,0.033768,0.030186,0.029185,0.031187
84.500000,0.037774,0.037046,0.038502,0.038713,0.037021,0.040405
85.500000,0.041168,0.040752,0.041584,0.049420,0.048121,0.050719
86.500000,0.045996,0.044988,0.047004,0.057433,0.056650,0.058216
87.500000,0.047902,0.047168,0.048636,0.063240,0.061195,0.065285
88.500000,0.048488,0.046428,0.050548,0.065247,0.064793,0.065701
89.500000,0.048656,0.047789,0.049523,0.066700,0.065232,0.068168
90.500000,0.048804,0.047324,0.050284,0.063453,0.062163,0.064743
91.500000,0.046242,0.045369,0.047115,0.059520,0.057570,0.061470
92.500000,0.043781,0.041495,0.046067,0.053400,0.051891,0.054909
93.500000,0.039955,0.038608,0.041302,0.045980,0.045074,0.046886
94.500000,0.036007,0.034877,0.037137,0.038407,0.037979,0.038835
95.500000,0.030373,0.029403,0.031343,0.030293,0.029541,0.031045
96.500000,0.027499,0.026328,0.028670,0.023633,0.022732,0.024534
97.500000,0.023758,0.021966,0.025550,0.018727,0.017909,0.019545
98.500000,0.019304,0.018730,0.019878,0.014040,0.013610,0.014470
99.500000,0.015963,0.015644,0.016282,0.010213,0.009774,0.010652
100.500000,0.013603,0.013125,0.014081,0.007353,0.006968,0.007738
101.500000,0.009869,0.009104,0.010634,0.005273,0.004886,0.005660
102.500000,0.008428,0.007872,0.008984,0.003366,0.003196,0.003536
103.500000,0.006362,0.005847,0.006877,0.002393,0.002216,0.002570
104.500000,0.004595,0.004331,0.004859,0.001620,0.001390,0.001850
105.500000,0.003667,0.003436,0.003898,0.001013,0.000789,0.001237
106.500000,0.002414,0.002086,0.002742,0.000720,0.000651,0.000789
107.500000,0.001907,0.001557,0.002257,0.000493,0.000361,0.000625
108.500000,0.001420,0.001104,0.001736,0.000287,0.000197,0.000377
109.500000,0.001013,0.000867,0.001159,0.000147,0.000109,0.000185
110.500000,0.000700,0.000473,0.000927,0.000120,0.000016,0.000224
111.500000,0.000487,0.000437,0.000537,0.000053,0.000008,0.000098
112.500000,0.000267,0.000122,0.000412,0.000040,0.000000,0.000084
113.500000,0.000214,0.000163,0.000265,0.000000,0.000000,0.000000
114.500000,0.000153,0.000097,0.000209,0.000020,0.000002,0.000038
115.500000,0.000107,0.000070,0.000144,0.000033,0.000000,0.000067
116.500000,0.000080,0.000029,0.000131,0.000000,0.000000,0.000000
117.500000,0.000060,0.000016,0.000104,0.000000,0.000000,0.000000
118.500000,0.000040,0.000000,0.000084,0.000000,0.000000,0.000000
119.500000,0.000053,0.000015,0.000091,0.000000,0.000000,0.000000
120.500000,0.000020,0.000002,0.000038,0.000000,0.000000,0.000000
121.500000,0.000033,0.000000,0.000080,0.000000,0.000000,0.000000
122.500000,0.000027,0.000000,0.000070,0.000000,0.000000,0.000000
123.500000,0.000033,0.000000,0.000091,0.000000,0.000000,0.000000
124.500000,0.000020,0.000000,0.000065,0.000000,0.000000,0.000000
125.500000,0.000007,0.000000,0.000022,0.000000,0.000000,0.000000
126.500000,0.000020,0.000000,0.000050,0.000000,0.000000,0.000000
127.500000,0.000013,0.000000,0.000031,0.000000,0.000000,0.000000
128.500000,0.000013,0.000000,0.000043,0.000000,0.000000,0.000000
129.500000,0.000013,0.000000,0.000043,0.000000,0.000000,0.000000
130.500000,0.000007,0.000000,0.000022,0.000000,0.000000,0.000000
131.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
132.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
133.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
134.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
135.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
136.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
137.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
138.500000,0.000020,0.000000,0.000050,0.000000,0.000000,0.000000
139.500000,0.000007,0.000000,0.000022,0.000000,0.000000,0.000000
140.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
141.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
142.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
143.500000,0.000013,0.000000,0.000043,0.000000,0.000000,0.000000
144.500000,0.000020,0.000002,0.000038,0.000000,0.000000,0.000000
145.500000,0.000013,0.000000,0.000031,0.000000,0.000000,0.000000
146.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
147.500000,0.000007,0.000000,0.000022,0.000000,0.000000,0.000000
148.500000,0.000047,0.000017,0.000077,0.000000,0.000000,0.000000
149.500000,0.000087,0.000036,0.000138,0.000000,0.000000,0.000000
150.500000,0.000080,0.000042,0.000118,0.000000,0.000000,0.000000
151.500000,0.000120,0.000075,0.000165,0.000000,0.000000,0.000000
152.500000,0.000140,0.000060,0.000220,0.000000,0.000000,0.000000
153.500000,0.000320,0.000302,0.000338,0.000000,0.000000,0.000000
154.500000,0.000340,0.000236,0.000444,0.000007,0.000000,0.000022
155.500000,0.000640,0.000590,0.000690,0.000007,0.000000,0.000022
156.500000,0.000867,0.000584,0.001150,0.000027,0.000000,0.000055
157.500000,0.001113,0.000868,0.001358,0.000033,0.000000,0.000067
158.500000,0.001607,0.001466,0.001748,0.000120,0.000018,0.000222
159.500000,0.002214,0.002051,0.002377,0.000127,0.000084,0.000170
160.500000,0.002754,0.002598,0.002910,0.000280,0.000203,0.000357
161.500000,0.003741,0.003569,0.003913,0.000660,0.000539,0.000781
162.500000,0.004468,0.004290,0.004646,0.000853,0.000736,0.000970
163.500000,0.005801,0.005509,0.006093,0.001240,0.000981,0.001499
164.500000,0.007528,0.007195,0.007861,0.002267,0.001847,0.002687
165.500000,0.008282,0.008048,0.008516,0.003713,0.003652,0.003774
166.500000,0.010242,0.009769,0.010715,0.005220,0.005025,0.005415
167.500000,0.011396,0.010833,0.011959,0.007007,0.006623,0.007391
168.500000,0.012676,0.011889,0.013463,0.009360,0.008716,0.010004
169.500000,0.014316,0.013887,0.014745,0.012107,0.011673,0.012541
170.500000,0.014743,0.014216,0.015270,0.015000,0.014825,0.015175
171.500000,0.015677,0.015267,0.016087,0.016833,0.016411,0.017255
172.500000,0.015717,0.015031,0.016403,0.019640,0.018739,0.020541
173.500000,0.014830,0.014461,0.015199,0.021247,0.020181,0.022313
174.500000,0.013709,0.013288,0.014130,0.020827,0.019659,0.021995
175.500000,0.012035,0.011278,0.012792,0.019540,0.019208,0.019872
176.500000,0.010789,0.010332,0.011246,0.017847,0.017384,0.018310
177.500000,0.007295,0.006560,0.008030,0.014153,0.013267,0.015039
178.500000,0.004654,0.004133,0.005175,0.008727,0.008399,0.009055
179.500000,0.001600,0.001470,0.001730,0.003160,0.002800,0.003520
180.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
181.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
182.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
183.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
184.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
185.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
186.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
187.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
188.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
189.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000


==> data_rna/mg_Op_P_angle_pdf.csv <==
theta_deg,p_molfm,lo_molfm,hi_molfm,p_openmm,lo_openmm,hi_openmm
80.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
81.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
82.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
83.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
84.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
85.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
86.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
87.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
88.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
89.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
90.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
91.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
92.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
93.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
94.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
95.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
96.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
97.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
98.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
99.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
100.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
101.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
102.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
103.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
104.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
105.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
106.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
107.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
108.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
109.500000,0.000100,0.000000,0.000324,0.000000,0.000000,0.000000
110.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
111.500000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
112.500000,0.000100,0.000000,0.000324,0.000000,0.000000,0.000000
113.500000,0.000200,0.000000,0.000474,0.000000,0.000000,0.000000
114.500000,0.000200,0.000000,0.000474,0.000000,0.000000,0.000000
115.500000,0.000200,0.000000,0.000474,0.000000,0.000000,0.000000
116.500000,0.000700,0.000426,0.000974,0.000000,0.000000,0.000000
117.500000,0.000800,0.000042,0.001558,0.000000,0.000000,0.000000
118.500000,0.001200,0.000000,0.002454,0.000000,0.000000,0.000000
119.500000,0.000700,0.000000,0.001536,0.000000,0.000000,0.000000
120.500000,0.002699,0.000809,0.004589,0.000000,0.000000,0.000000
121.500000,0.001999,0.000725,0.003273,0.000000,0.000000,0.000000
122.500000,0.003298,0.000735,0.005861,0.000000,0.000000,0.000000
123.500000,0.003998,0.001968,0.006028,0.000000,0.000000,0.000000
124.500000,0.005597,0.003649,0.007545,0.000000,0.000000,0.000000
125.500000,0.006097,0.004181,0.008013,0.000100,0.000000,0.000324
126.500000,0.007896,0.004338,0.011454,0.000100,0.000000,0.000324
127.500000,0.011594,0.006692,0.016496,0.000100,0.000000,0.000324
128.500000,0.010295,0.007007,0.013583,0.000300,0.000000,0.000747
129.500000,0.011894,0.008371,0.015417,0.000800,0.000129,0.001471
130.500000,0.012894,0.007565,0.018223,0.000500,0.000000,0.001000
131.500000,0.016192,0.008137,0.024247,0.000700,0.000000,0.001458
132.500000,0.015792,0.010076,0.021508,0.000900,0.000352,0.001448
133.500000,0.018291,0.013400,0.023182,0.001700,0.000445,0.002955
134.500000,0.021489,0.015368,0.027610,0.001600,0.000575,0.002625
135.500000,0.022189,0.017336,0.027042,0.002100,0.001278,0.002922
136.500000,0.022089,0.019412,0.024766,0.002500,0.000531,0.004469
137.500000,0.020990,0.016915,0.025065,0.002500,0.001565,0.003435
138.500000,0.023589,0.019212,0.027966,0.003400,0.002982,0.003818
139.500000,0.024388,0.019668,0.029108,0.004600,0.002749,0.006451
140.500000,0.027886,0.022328,0.033444,0.005600,0.003651,0.007549
141.500000,0.024788,0.019284,0.030292,0.004800,0.002632,0.006968
142.500000,0.028786,0.022197,0.035375,0.006900,0.004681,0.009119
143.500000,0.027386,0.022069,0.032703,0.006500,0.004768,0.008232
144.500000,0.027986,0.025030,0.030942,0.007400,0.004038,0.010762
145.500000,0.026387,0.021870,0.030904,0.009800,0.006746,0.012854
146.500000,0.024188,0.018462,0.029914,0.009000,0.006000,0.012000
147.500000,0.027386,0.020123,0.034649,0.013500,0.011804,0.015196
148.500000,0.027087,0.020962,0.033212,0.014400,0.011413,0.017387
149.500000,0.023988,0.017218,0.030758,0.013600,0.012043,0.015157
150.500000,0.024788,0.019434,0.030142,0.016100,0.011622,0.020578
151.500000,0.023488,0.019569,0.027407,0.019300,0.015754,0.022846
152.500000,0.023288,0.019439,0.027137,0.023000,0.017212,0.028788
153.500000,0.025188,0.018367,0.032009,0.019800,0.016529,0.023071
154.500000,0.023588,0.020210,0.026966,0.025300,0.020496,0.030104
155.500000,0.023488,0.019060,0.027916,0.028700,0.025101,0.032299
156.500000,0.022189,0.017697,0.026681,0.027300,0.022655,0.031945
157.500000,0.021190,0.016912,0.025468,0.028300,0.022409,0.034191
158.500000,0.020590,0.016794,0.024386,0.033100,0.030590,0.035610
159.500000,0.019590,0.018345,0.020835,0.034000,0.029923,0.038077
160.500000,0.017791,0.013527,0.022055,0.033700,0.029568,0.037832
161.500000,0.017192,0.009429,0.024955,0.039400,0.034163,0.044637
162.500000,0.018591,0.012487,0.024695,0.039300,0.034218,0.044382
163.500000,0.017391,0.009908,0.024874,0.038800,0.032836,0.044764
164.500000,0.019990,0.011392,0.028588,0.040800,0.036593,0.045007
165.500000,0.018691,0.013686,0.023696,0.043200,0.036820,0.049580
166.500000,0.016992,0.010362,0.023622,0.043600,0.038709,0.048491
167.500000,0.011794,0.008285,0.015303,0.043300,0.039532,0.047068
168.500000,0.013793,0.009633,0.017953,0.042700,0.035784,0.049616
169.500000,0.015493,0.009291,0.021695,0.036900,0.033691,0.040109
170.500000,0.013194,0.006409,0.019979,0.036500,0.032098,0.040902
171.500000,0.012094,0.007282,0.016906,0.038500,0.033500,0.043500
172.500000,0.010695,0.006373,0.015017,0.033800,0.030398,0.037202
173.500000,0.007596,0.003320,0.011872,0.032700,0.027059,0.038341
174.500000,0.006997,0.003978,0.010016,0.024200,0.019582,0.028818
175.500000,0.006997,0.004260,0.009734,0.020900,0.016681,0.025119
176.500000,0.005797,0.002471,0.009123,0.018400,0.014425,0.022375
177.500000,0.004298,0.001246,0.007350,0.013700,0.010154,0.017246
178.500000,0.003198,0.001994,0.004402,0.008400,0.006690,0.010110
179.500000,0.000700,0.000000,0.001458,0.002900,0.001938,0.003862


==> data_rna/mg_Op_distance_pdf.csv <==
r_A,p_molfm,lo_molfm,hi_molfm,p_openmm,lo_openmm,hi_openmm
1.705000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.715000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.725000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.735000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.745000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.755000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.765000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.775000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.785000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.795000,0.009995,0.000000,0.032344,0.000000,0.000000,0.000000
1.805000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.815000,0.029985,0.002613,0.057357,0.000000,0.000000,0.000000
1.825000,0.019990,0.000000,0.047362,0.000000,0.000000,0.000000
1.835000,0.049975,0.000000,0.099950,0.000000,0.000000,0.000000
1.845000,0.079960,0.012912,0.147008,0.000000,0.000000,0.000000
1.855000,0.179910,0.104119,0.255701,0.000000,0.000000,0.000000
1.865000,0.409795,0.307377,0.512213,0.000000,0.000000,0.000000
1.875000,0.459770,0.340456,0.579084,0.000000,0.000000,0.000000
1.885000,0.709645,0.595684,0.823606,0.020000,0.000000,0.047386
1.895000,0.839580,0.647973,1.031187,0.070000,0.000000,0.145829
1.905000,1.339330,0.979996,1.698664,0.130000,0.054171,0.205829
1.915000,1.689155,1.537573,1.840737,0.260000,0.151603,0.368397
1.925000,2.298851,1.892852,2.704850,0.730000,0.531254,0.928746
1.935000,2.928536,2.441953,3.415119,1.370000,1.168134,1.571866
1.945000,3.208396,2.911896,3.504896,2.840000,2.569815,3.110185
1.955000,3.948026,3.438379,4.457673,3.680000,3.314966,4.045034
1.965000,4.217891,3.672041,4.763741,5.500000,5.189758,5.810242
1.975000,4.487756,3.863168,5.112344,7.060000,6.348136,7.771864
1.985000,5.327336,4.627151,6.027521,7.780000,7.177298,8.382702
1.995000,5.327336,4.965923,5.688749,8.900000,8.459830,9.340170
2.005000,5.277361,4.862840,5.691882,9.450000,9.218160,9.681840
2.015000,5.237381,4.852866,5.621896,9.560000,9.048385,10.071615
2.025000,5.407296,5.016339,5.798253,9.000000,7.985727,10.014273
2.035000,5.437281,4.986951,5.887611,7.650000,6.912606,8.387394
2.045000,4.507746,4.021420,4.994072,6.700000,6.351790,7.048210
2.055000,4.827586,4.260419,5.394753,5.500000,5.100000,5.900000
2.065000,4.807596,4.402521,5.212671,4.270000,3.804167,4.735833
2.075000,3.728136,3.164282,4.291990,2.830000,2.323048,3.336952
2.085000,3.668166,3.293187,4.043145,2.050000,1.776139,2.323861
2.095000,3.068466,2.728416,3.408516,1.570000,1.341965,1.798035
2.105000,2.508746,1.861574,3.155918,1.150000,0.950000,1.350000
2.115000,2.418791,2.139199,2.698383,0.650000,0.556459,0.743541
2.125000,2.018990,1.544095,2.493885,0.490000,0.360578,0.619422
2.135000,1.599200,1.412211,1.786189,0.290000,0.151256,0.428744
2.145000,1.399300,1.110049,1.688551,0.210000,0.101603,0.318397
2.155000,1.339330,1.161234,1.517426,0.110000,0.068167,0.151833
2.165000,1.009495,0.715109,1.303881,0.070000,0.000000,0.145829
2.175000,0.709645,0.558063,0.861227,0.030000,0.000000,0.097082
2.185000,0.679660,0.622680,0.736640,0.050000,0.000000,0.120711
2.195000,0.519740,0.330758,0.708722,0.010000,0.000000,0.032361
2.205000,0.469765,0.268000,0.671530,0.010000,0.000000,0.032361
2.215000,0.329835,0.165600,0.494070,0.000000,0.000000,0.000000
2.225000,0.239880,0.150482,0.329278,0.000000,0.000000,0.000000
2.235000,0.189905,0.115780,0.264030,0.010000,0.000000,0.032361
2.245000,0.209895,0.127778,0.292012,0.000000,0.000000,0.000000
2.255000,0.169915,0.079131,0.260699,0.000000,0.000000,0.000000
2.265000,0.099950,0.020933,0.178967,0.000000,0.000000,0.000000
2.275000,0.119940,0.036316,0.203564,0.000000,0.000000,0.000000
2.285000,0.109945,0.068133,0.151757,0.000000,0.000000,0.000000
2.295000,0.069965,0.042593,0.097337,0.000000,0.000000,0.000000
2.305000,0.069965,0.002917,0.137013,0.000000,0.000000,0.000000
2.315000,0.069965,0.000000,0.145756,0.000000,0.000000,0.000000
2.325000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.335000,0.039980,0.000000,0.081792,0.000000,0.000000,0.000000
2.345000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.355000,0.009995,0.000000,0.032344,0.000000,0.000000,0.000000
2.365000,0.019990,0.000000,0.047362,0.000000,0.000000,0.000000
2.375000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.385000,0.009995,0.000000,0.032344,0.000000,0.000000,0.000000
2.395000,0.009995,0.000000,0.032344,0.000000,0.000000,0.000000
2.405000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.415000,0.009995,0.000000,0.032344,0.000000,0.000000,0.000000
2.425000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.435000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.445000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.455000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.465000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.475000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.485000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.495000,0.009995,0.000000,0.032344,0.000000,0.000000,0.000000
2.505000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.515000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.525000,0.009995,0.000000,0.032344,0.000000,0.000000,0.000000
2.535000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.545000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.555000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.565000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.575000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.585000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.595000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.605000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.615000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.625000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.635000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.645000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.655000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.665000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.675000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.685000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.695000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.705000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.715000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.725000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.735000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.745000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.755000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.765000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.775000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.785000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.795000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.805000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.815000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.825000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.835000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.845000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.855000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.865000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.875000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.885000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.895000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.905000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.915000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.925000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.935000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.945000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.955000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.965000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.975000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.985000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.995000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000


==> data_rna/mg_water_rdf.csv <==
r_A,g_molfm,lo_molfm,hi_molfm,g_openmm,lo_openmm,hi_openmm
0.025000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.075000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.125000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.175000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.225000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.275000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.325000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.375000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.425000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.475000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.525000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.575000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.625000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.675000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.725000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.775000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.825000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.875000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.925000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.975000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.025000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.075000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.125000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.175000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.225000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.275000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.325000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.375000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.425000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.475000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.525000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.575000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.625000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.675000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.725000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.775000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.825000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1.875000,0.062620,0.046392,0.078848,0.000000,0.000000,0.000000
1.925000,0.781640,0.766418,0.796862,0.205820,0.185289,0.226351
1.975000,3.738520,3.523751,3.953289,6.048200,5.885702,6.210698
2.025000,9.006800,8.766850,9.246750,22.999580,22.703254,23.295906
2.075000,12.591060,12.240594,12.941526,21.279460,21.100104,21.458816
2.125000,12.331260,12.067243,12.595277,7.118760,6.820325,7.417195
2.175000,8.572980,8.357622,8.788338,1.271780,1.210049,1.333511
2.225000,4.826100,4.671953,4.980247,0.139960,0.105197,0.174723
2.275000,2.261740,2.130765,2.392715,0.015420,0.004963,0.025877
2.325000,1.000380,0.930722,1.070038,0.000920,0.000000,0.002977
2.375000,0.423900,0.368869,0.478931,0.000000,0.000000,0.000000
2.425000,0.169260,0.142684,0.195836,0.000000,0.000000,0.000000
2.475000,0.066160,0.050482,0.081838,0.000000,0.000000,0.000000
2.525000,0.019600,0.007833,0.031367,0.000000,0.000000,0.000000
2.575000,0.010560,0.003801,0.017319,0.000000,0.000000,0.000000
2.625000,0.005100,0.001830,0.008370,0.000000,0.000000,0.000000
2.675000,0.004200,0.000000,0.008763,0.000000,0.000000,0.000000
2.725000,0.000680,0.000000,0.002201,0.000000,0.000000,0.000000
2.775000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.825000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
2.875000,0.001200,0.000000,0.002843,0.000000,0.000000,0.000000
2.925000,0.000580,0.000000,0.001877,0.000000,0.000000,0.000000
2.975000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
3.025000,0.000540,0.000000,0.001747,0.000000,0.000000,0.000000
3.075000,0.001040,0.000000,0.002464,0.001040,0.000000,0.002464
3.125000,0.001560,0.000136,0.002984,0.000520,0.000000,0.001683
3.175000,0.002500,0.000732,0.004268,0.000980,0.000000,0.003171
3.225000,0.010100,0.000106,0.020094,0.001440,0.000000,0.003587
3.275000,0.013540,0.001250,0.025830,0.008800,0.001736,0.015864
3.325000,0.023520,0.003247,0.043793,0.018020,0.010397,0.025643
3.375000,0.028120,0.017128,0.039112,0.023180,0.014340,0.032020
3.425000,0.042240,0.014062,0.070418,0.043340,0.032516,0.054164
3.475000,0.070420,0.053902,0.086938,0.089160,0.078901,0.099419
3.525000,0.114760,0.083144,0.146376,0.129580,0.109626,0.149534
3.575000,0.145580,0.120342,0.170818,0.197360,0.171962,0.222758
3.625000,0.203280,0.194141,0.212419,0.281440,0.227812,0.335068
3.675000,0.290400,0.261808,0.318992,0.419280,0.389742,0.448818
3.725000,0.376020,0.331155,0.420885,0.538140,0.480122,0.596158
3.775000,0.511460,0.462192,0.560728,0.705160,0.652111,0.758209
3.825000,0.661640,0.618041,0.705239,0.902860,0.819289,0.986431
3.875000,0.825240,0.777411,0.873069,1.070260,1.033110,1.107410
3.925000,1.081040,1.006771,1.155309,1.219840,1.148261,1.291419
3.975000,1.256960,1.187268,1.326652,1.350240,1.306520,1.393960
4.025000,1.521120,1.418023,1.624217,1.473220,1.447917,1.498523
4.075000,1.713280,1.631564,1.794996,1.555280,1.439623,1.670937
4.125000,1.884280,1.819667,1.948893,1.625880,1.513830,1.737930
4.175000,2.047820,1.932743,2.162897,1.655520,1.555268,1.755772
4.225000,2.119840,2.024757,2.214923,1.597860,1.513256,1.682464
4.275000,2.158700,2.073093,2.244307,1.523580,1.406277,1.640883
4.325000,2.171080,2.048244,2.293916,1.525100,1.448734,1.601466
4.375000,2.050140,1.924437,2.175843,1.477420,1.380948,1.573892
4.425000,1.891660,1.772613,2.010707,1.388460,1.297027,1.479893
4.475000,1.723220,1.603195,1.843245,1.284940,1.173510,1.396370
4.525000,1.514820,1.450000,1.579640,1.211880,1.158361,1.265399
4.575000,1.364060,1.294188,1.433932,1.142180,1.074039,1.210321
4.625000,1.158840,1.088177,1.229503,1.058920,0.959727,1.158113
4.675000,1.027760,0.998370,1.057150,0.996000,0.915833,1.076167
4.725000,0.922980,0.872578,0.973382,0.939540,0.854380,1.024700
4.775000,0.822340,0.770375,0.874305,0.884120,0.791058,0.977182
4.825000,0.734280,0.688540,0.780020,0.826720,0.756193,0.897247
4.875000,0.681400,0.641945,0.720855,0.800600,0.696505,0.904695
4.925000,0.656100,0.619351,0.692849,0.785660,0.696716,0.874604
4.975000,0.616300,0.580157,0.652443,0.770160,0.655677,0.884643
5.025000,0.648640,0.606259,0.691021,0.714220,0.633397,0.795043
5.075000,0.650700,0.622147,0.679253,0.702740,0.605232,0.800248
5.125000,0.647760,0.608578,0.686942,0.697080,0.650655,0.743505
5.175000,0.680160,0.640953,0.719367,0.696700,0.626394,0.767006
5.225000,0.700900,0.644294,0.757506,0.679580,0.601250,0.757910
5.275000,0.715020,0.655760,0.774280,0.671980,0.594090,0.749870
5.325000,0.733400,0.672382,0.794418,0.644640,0.571655,0.717625
5.375000,0.757940,0.714259,0.801621,0.657200,0.593931,0.720469
5.425000,0.747600,0.696604,0.798596,0.660880,0.591806,0.729954
5.475000,0.787220,0.763023,0.811417,0.633920,0.577503,0.690337
5.525000,0.791760,0.756260,0.827260,0.628700,0.591480,0.665920
5.575000,0.807680,0.763411,0.851949,0.633180,0.561064,0.705296
5.625000,0.830720,0.782492,0.878948,0.629720,0.563655,0.695785
5.675000,0.844100,0.802068,0.886132,0.615720,0.548663,0.682777
5.725000,0.862240,0.810476,0.914004,0.646080,0.604258,0.687902
5.775000,0.869400,0.822043,0.916757,0.640760,0.576764,0.704756
5.825000,0.892600,0.838240,0.946960,0.644040,0.585924,0.702156
5.875000,0.893400,0.843607,0.943193,0.637200,0.565386,0.709014
5.925000,0.926420,0.875477,0.977363,0.647040,0.576144,0.717936
5.975000,0.926100,0.853641,0.998559,0.659740,0.587711,0.731769
6.025000,0.939600,0.864036,1.015164,0.668040,0.579270,0.756810
6.075000,0.949960,0.871004,1.028916,0.669940,0.591445,0.748435
6.125000,0.949980,0.892784,1.007176,0.697720,0.627370,0.768070
6.175000,0.957620,0.894278,1.020962,0.700080,0.620380,0.779780
6.225000,0.957780,0.904807,1.010753,0.684360,0.608673,0.760047
6.275000,0.982720,0.928063,1.037377,0.716160,0.627615,0.804705
6.325000,0.972640,0.892267,1.053013,0.747880,0.660705,0.835055
6.375000,0.956560,0.906037,1.007083,0.750060,0.666552,0.833568
6.425000,0.982460,0.921885,1.043035,0.771740,0.693414,0.850066
6.475000,0.975360,0.902318,1.048402,0.773420,0.694533,0.852307
6.525000,0.969740,0.886333,1.053147,0.787000,0.714643,0.859357
6.575000,0.960140,0.892821,1.027459,0.807720,0.735911,0.879529
6.625000,0.963700,0.901138,1.026262,0.812500,0.703202,0.921798
6.675000,0.930900,0.884160,0.977640,0.821540,0.760084,0.882996
6.725000,0.927200,0.872606,0.981794,0.814640,0.742907,0.886373
6.775000,0.933160,0.855119,1.011201,0.823320,0.752210,0.894430
6.825000,0.903120,0.839644,0.966596,0.834820,0.777398,0.892242
6.875000,0.879320,0.810064,0.948576,0.832020,0.771228,0.892812
6.925000,0.866880,0.805772,0.927988,0.826580,0.762930,0.890230
6.975000,0.857280,0.783741,0.930819,0.820420,0.760330,0.880510
7.025000,0.848480,0.801164,0.895796,0.802100,0.745398,0.858802
7.075000,0.840720,0.801051,0.880389,0.781860,0.717978,0.845742
7.125000,0.819300,0.783137,0.855463,0.785320,0.712394,0.858246
7.175000,0.813960,0.793605,0.834315,0.771840,0.708186,0.835494
7.225000,0.820840,0.771026,0.870654,0.746660,0.679832,0.813488
7.275000,0.820000,0.769818,0.870182,0.752720,0.680370,0.825070
7.325000,0.840240,0.798785,0.881695,0.740440,0.684706,0.796174
7.375000,0.828160,0.780304,0.876016,0.733460,0.678741,0.788179
7.425000,0.817940,0.773427,0.862453,0.736720,0.681377,0.792063
7.475000,0.845100,0.793534,0.896666,0.726900,0.672474,0.781326
7.525000,0.861040,0.819245,0.902835,0.722220,0.657023,0.787417
7.575000,0.851520,0.798688,0.904352,0.736340,0.671349,0.801331
7.625000,0.882560,0.813972,0.951148,0.728540,0.667088,0.789992
7.675000,0.888180,0.835719,0.940641,0.728860,0.670081,0.787639
7.725000,0.884180,0.832294,0.936066,0.730060,0.668571,0.791549
7.775000,0.932100,0.876310,0.987890,0.732660,0.667462,0.797858
7.825000,0.935020,0.881445,0.988595,0.719340,0.656368,0.782312
7.875000,0.932860,0.873979,0.991741,0.730640,0.661460,0.799820
7.925000,0.931980,0.877104,0.986856,0.733300,0.665538,0.801062
7.975000,0.951000,0.904623,0.997377,0.719200,0.662495,0.775905


==> data_rna/rmsd_band.csv <==
t,m_molfm,lo_molfm,hi_molfm,m_openmm,lo_openmm,hi_openmm
0.0000,0.3578,0.3346,0.3810,0.2400,0.2367,0.2433
0.0050,0.6399,0.5971,0.6827,0.7467,0.6657,0.8277
0.0100,0.7256,0.6565,0.7947,0.8690,0.7890,0.9490
0.0150,0.8067,0.7184,0.8950,0.8684,0.8297,0.9071
0.0200,0.8299,0.7468,0.9130,0.9343,0.7671,1.1015
0.0250,0.8820,0.7846,0.9794,0.9898,0.8427,1.1369
0.0300,0.9856,0.8317,1.1395,1.1271,1.0168,1.2374
0.0350,1.0129,0.8961,1.1297,1.1157,0.9688,1.2626
0.0400,1.0461,0.9927,1.0995,1.2019,1.0305,1.3733
0.0450,1.1007,1.0351,1.1663,1.2147,0.9955,1.4339
0.0500,1.0702,1.0081,1.1323,1.2142,0.9942,1.4342
0.0550,1.0614,0.9668,1.1560,1.1743,0.9561,1.3925
0.0600,1.0686,0.9399,1.1973,1.1716,0.9804,1.3628
0.0650,1.1387,1.0187,1.2587,1.2269,0.9290,1.5248
0.0700,1.1102,0.9640,1.2564,1.1665,0.9293,1.4037
0.0750,1.1449,0.9948,1.2950,1.1828,1.0203,1.3453
0.0800,1.1546,1.0331,1.2761,1.1853,0.9500,1.4206
0.0850,1.1505,0.9853,1.3157,1.1183,0.9134,1.3232
0.0900,1.2164,1.0486,1.3842,1.1241,0.8730,1.3752
0.0950,1.2644,1.0843,1.4445,1.2093,1.0068,1.4118
0.1000,1.2511,1.0902,1.4120,1.2681,1.0260,1.5102
0.1050,1.2012,1.0847,1.3177,1.2201,0.9388,1.5014
0.1100,1.2424,1.1271,1.3577,1.2844,1.0624,1.5064
0.1150,1.2610,1.1750,1.3470,1.4354,1.2158,1.6550
0.1200,1.2671,1.1327,1.4015,1.3669,1.0790,1.6548
0.1250,1.2852,1.1116,1.4588,1.4128,1.1465,1.6791
0.1300,1.2415,1.1142,1.3688,1.4416,1.2246,1.6586
0.1350,1.2506,1.0936,1.4076,1.4791,1.2501,1.7081
0.1400,1.3683,1.1530,1.5836,1.3950,1.2471,1.5429
0.1450,1.3480,1.1515,1.5445,1.3973,1.1943,1.6003
0.1500,1.3849,1.1504,1.6194,1.3379,1.1151,1.5607
0.1550,1.4195,1.1991,1.6399,1.4041,1.1859,1.6223
0.1600,1.4160,1.2020,1.6300,1.3625,1.1673,1.5577
0.1650,1.4137,1.2716,1.5558,1.3270,1.1302,1.5238
0.1700,1.3916,1.1641,1.6191,1.3046,1.1240,1.4852
0.1750,1.4540,1.2024,1.7056,1.3493,1.2047,1.4939
0.1800,1.3907,1.1843,1.5971,1.3633,1.1437,1.5829
0.1850,1.4222,1.2484,1.5960,1.3918,1.2403,1.5433
0.1900,1.4336,1.2968,1.5704,1.4007,1.2005,1.6009
0.1950,1.4632,1.3784,1.5480,1.4374,1.3103,1.5645
0.2000,1.4386,1.3300,1.5472,1.4586,1.3264,1.5908
0.2050,1.4812,1.3838,1.5786,1.4247,1.2502,1.5992
0.2100,1.4510,1.2979,1.6041,1.4434,1.0548,1.8320
0.2150,1.4728,1.3193,1.6263,1.5077,1.1371,1.8783
0.2200,1.5047,1.3188,1.6906,1.4940,1.2139,1.7741
0.2250,1.5206,1.3474,1.6938,1.4277,1.1504,1.7050
0.2300,1.5335,1.3712,1.6958,1.3805,1.0474,1.7136
0.2350,1.4688,1.3897,1.5479,1.3463,1.0077,1.6849
0.2400,1.5031,1.4234,1.5828,1.3198,0.9323,1.7073
0.2450,1.4813,1.3259,1.6367,1.3921,0.9558,1.8284
0.2500,1.4062,1.2924,1.5200,1.4330,1.0730,1.7930
0.2550,1.4969,1.3732,1.6206,1.4614,1.0616,1.8612
0.2600,1.4798,1.3158,1.6438,1.5603,1.0960,2.0246
0.2650,1.4503,1.3247,1.5759,1.5637,1.1566,1.9708
0.2700,1.3804,1.2652,1.4956,1.4857,1.0890,1.8824
0.2750,1.3223,1.2474,1.3972,1.4335,1.0088,1.8582
0.2800,1.3553,1.2516,1.4590,1.4630,1.0634,1.8626
0.2850,1.2765,1.1962,1.3568,1.5219,1.1898,1.8540
0.2900,1.2606,1.1268,1.3944,1.5814,1.2749,1.8879
0.2950,1.3438,1.2081,1.4795,1.5585,1.2321,1.8849
0.3000,1.4072,1.2675,1.5469,1.4929,1.2317,1.7541
0.3050,1.4403,1.3369,1.5437,1.5240,1.2107,1.8373
0.3100,1.4514,1.3092,1.5936,1.5263,1.2141,1.8385
0.3150,1.5469,1.4291,1.6647,1.5762,1.1934,1.9590
0.3200,1.5275,1.4254,1.6296,1.6264,1.2862,1.9666
0.3250,1.5535,1.4181,1.6889,1.5606,1.3288,1.7924
0.3300,1.5125,1.3897,1.6353,1.5303,1.2977,1.7629
0.3350,1.4839,1.3806,1.5872,1.5733,1.4482,1.6984
0.3400,1.5590,1.4146,1.7034,1.5286,1.3783,1.6789
0.3450,1.6002,1.4357,1.7647,1.5379,1.3975,1.6783
0.3500,1.5802,1.3523,1.8081,1.5656,1.3937,1.7375
0.3550,1.5829,1.4560,1.7098,1.5703,1.4053,1.7353
0.3600,1.6095,1.4844,1.7346,1.5787,1.4399,1.7175
0.3650,1.6079,1.4655,1.7503,1.6371,1.4532,1.8210
0.3700,1.5575,1.3509,1.7641,1.6311,1.4200,1.8422
0.3750,1.5627,1.3422,1.7832,1.6461,1.5456,1.7466
0.3800,1.6118,1.4339,1.7897,1.6521,1.4851,1.8191
0.3850,1.5739,1.3797,1.7681,1.6653,1.4993,1.8313
0.3900,1.6078,1.4654,1.7502,1.6456,1.4131,1.8781
0.3950,1.5370,1.3275,1.7465,1.6846,1.4864,1.8828
0.4000,1.5877,1.3782,1.7972,1.6844,1.4335,1.9353
0.4050,1.6334,1.3965,1.8703,1.7329,1.4991,1.9667
0.4100,1.6737,1.4944,1.8530,1.6994,1.4303,1.9685
0.4150,1.6228,1.4552,1.7904,1.7815,1.5577,2.0053
0.4200,1.7209,1.4631,1.9787,1.7555,1.4547,2.0563
0.4250,1.7019,1.3899,2.0139,1.7248,1.4653,1.9843
0.4300,1.7231,1.4181,2.0281,1.6763,1.4055,1.9471
0.4350,1.7660,1.4186,2.1134,1.6600,1.4098,1.9102
0.4400,1.9232,1.5397,2.3067,1.6749,1.4865,1.8633
0.4450,1.8369,1.4652,2.2086,1.6756,1.5234,1.8278
0.4500,1.8941,1.5565,2.2317,1.6995,1.4760,1.9230
0.4550,1.9275,1.5987,2.2563,1.7150,1.5068,1.9232
0.4600,1.9078,1.6058,2.2098,1.6848,1.3963,1.9733
0.4650,1.8999,1.6368,2.1630,1.7505,1.5362,1.9648
0.4700,1.9415,1.7128,2.1702,1.7467,1.4595,2.0339
0.4750,1.8736,1.6662,2.0810,1.7325,1.5174,1.9476
0.4800,1.8357,1.5913,2.0801,1.7341,1.5471,1.9211
0.4850,1.7975,1.5790,2.0160,1.7103,1.6400,1.7806
0.4900,1.8900,1.6524,2.1276,1.6761,1.6080,1.7442
0.4950,1.8878,1.6017,2.1739,1.6942,1.5572,1.8312
0.5000,1.8562,1.5955,2.1169,1.7270,1.6158,1.8382
0.5050,1.8793,1.6317,2.1269,1.7192,1.4801,1.9583
0.5100,1.7989,1.5797,2.0181,1.7739,1.5186,2.0292
0.5150,1.8300,1.5916,2.0684,1.7154,1.4768,1.9540
0.5200,1.8731,1.6305,2.1157,1.7242,1.5876,1.8608
0.5250,1.7676,1.4850,2.0502,1.7588,1.6555,1.8621
0.5300,1.8222,1.5217,2.1227,1.7329,1.5267,1.9391
0.5350,1.8525,1.5654,2.1396,1.7377,1.5639,1.9115
0.5400,1.8840,1.6878,2.0802,1.7489,1.6220,1.8758
0.5450,1.8522,1.6367,2.0677,1.7566,1.5131,2.0001
0.5500,1.8909,1.6653,2.1165,1.8161,1.5937,2.0385
0.5550,1.9347,1.7758,2.0936,1.8116,1.5387,2.0845
0.5600,1.9719,1.8111,2.1327,1.7732,1.4263,2.1201
0.5650,1.9407,1.6881,2.1933,1.7310,1.4321,2.0299
0.5700,2.0217,1.7644,2.2790,1.7884,1.4955,2.0813
0.5750,2.0425,1.7540,2.3310,1.7469,1.5137,1.9801
0.5800,2.0257,1.7457,2.3057,1.7289,1.4914,1.9664
0.5850,2.1031,1.8004,2.4058,1.7276,1.5078,1.9474
0.5900,2.1159,1.8061,2.4257,1.7085,1.5054,1.9116
0.5950,2.1466,1.8610,2.4322,1.7349,1.4518,2.0180
0.6000,2.1201,1.8437,2.3965,1.6712,1.4292,1.9132
0.6050,2.1180,1.8786,2.3574,1.6694,1.4330,1.9058
0.6100,2.2145,1.9385,2.4905,1.6163,1.4512,1.7814
0.6150,2.2508,1.8955,2.6061,1.6183,1.3749,1.8617
0.6200,2.1721,1.8635,2.4807,1.5674,1.2682,1.8666
0.6250,2.1215,1.8297,2.4133,1.5672,1.2353,1.8991
0.6300,2.1248,1.8336,2.4160,1.5681,1.3608,1.7754
0.6350,2.1250,1.8435,2.4065,1.5736,1.3265,1.8207
0.6400,2.1680,1.8163,2.5197,1.5169,1.2123,1.8215
0.6450,2.1488,1.7081,2.5895,1.5677,1.3372,1.7982
0.6500,2.0438,1.6637,2.4239,1.5194,1.3882,1.6506
0.6550,2.1095,1.7772,2.4418,1.5956,1.4451,1.7461
0.6600,2.1739,1.8469,2.5009,1.4604,1.3583,1.5625
0.6650,2.1282,1.8451,2.4113,1.4605,1.3448,1.5762
0.6700,2.1298,1.8430,2.4166,1.4819,1.3605,1.6033
0.6750,2.1201,1.8957,2.3445,1.5221,1.4642,1.5800
0.6800,2.0602,1.8140,2.3064,1.4376,1.3046,1.5706
0.6850,1.9624,1.6866,2.2382,1.4686,1.3603,1.5769
0.6900,1.9773,1.7115,2.2431,1.4631,1.2968,1.6294
0.6950,1.9886,1.7610,2.2162,1.4659,1.3651,1.5667
0.7000,2.0276,1.7857,2.2695,1.4725,1.3505,1.5945
0.7050,2.0761,1.8319,2.3203,1.4545,1.3242,1.5848
0.7100,2.0447,1.7792,2.3102,1.4641,1.3518,1.5764
0.7150,1.9430,1.7154,2.1706,1.4956,1.3456,1.6456
0.7200,1.9915,1.7536,2.2294,1.5559,1.4326,1.6792
0.7250,1.9519,1.7236,2.1802,1.5797,1.4030,1.7564
0.7300,1.8843,1.6427,2.1259,1.6686,1.4935,1.8437
0.7350,1.9419,1.7554,2.1284,1.6744,1.4471,1.9017
0.7400,1.8900,1.6472,2.1328,1.5996,1.4705,1.7287
0.7450,1.9068,1.6583,2.1553,1.6183,1.4860,1.7506
0.7500,1.9178,1.6858,2.1498,1.6504,1.5254,1.7754
0.7550,1.9189,1.6884,2.1494,1.6094,1.4467,1.7721
0.7600,1.9369,1.7007,2.1731,1.6797,1.4362,1.9232
0.7650,1.9557,1.7563,2.1551,1.6412,1.3740,1.9084
0.7700,2.0653,1.8849,2.2457,1.6617,1.3435,1.9799
0.7750,2.0137,1.8017,2.2257,1.6508,1.3174,1.9842
0.7800,1.9783,1.7525,2.2041,1.5861,1.1707,2.0015
0.7850,1.9650,1.6805,2.2495,1.5819,1.2316,1.9322
0.7900,2.0238,1.6844,2.3632,1.5250,1.1280,1.9220
0.7950,2.0630,1.7138,2.4122,1.5650,1.2245,1.9055
0.8000,2.1161,1.7420,2.4902,1.5954,1.2721,1.9187
0.8050,2.0885,1.6914,2.4856,1.5779,1.2930,1.8628
0.8100,2.0901,1.7276,2.4526,1.6315,1.4415,1.8215
0.8150,2.0662,1.7139,2.4185,1.6335,1.3572,1.9098
0.8200,2.1275,1.7725,2.4825,1.6479,1.3766,1.9192
0.8250,2.1094,1.7639,2.4549,1.6436,1.3677,1.9195
0.8300,2.1191,1.7053,2.5329,1.6153,1.2247,2.0059
0.8350,2.1191,1.7135,2.5247,1.6963,1.3973,1.9953
0.8400,2.0602,1.5502,2.5702,1.5919,1.1579,2.0259
0.8450,2.0835,1.6218,2.5452,1.7042,1.2891,2.1193
0.8500,2.0513,1.5724,2.5302,1.7022,1.2361,2.1683
0.8550,2.0063,1.4858,2.5268,1.6205,1.2277,2.0133
0.8600,2.0638,1.4711,2.6565,1.7387,1.3918,2.0856
0.8650,2.0168,1.4575,2.5761,1.6839,1.3794,1.9884
0.8700,2.0285,1.5121,2.5449,1.6885,1.3244,2.0526
0.8750,1.9565,1.4785,2.4345,1.7168,1.3152,2.1184
0.8800,1.9668,1.5051,2.4285,1.6505,1.1952,2.1058
0.8850,1.8951,1.4043,2.3859,1.6854,1.3012,2.0696
0.8900,1.9684,1.5163,2.4205,1.6971,1.4414,1.9528
0.8950,1.9172,1.5057,2.3287,1.6942,1.3944,1.9940
0.9000,1.9792,1.6135,2.3449,1.6111,1.2812,1.9410
0.9050,1.9998,1.6473,2.3523,1.6083,1.2430,1.9736
0.9100,2.0239,1.6653,2.3825,1.5847,1.2806,1.8888
0.9150,2.0446,1.7765,2.3127,1.5682,1.3081,1.8283
0.9200,1.9709,1.6735,2.2683,1.5803,1.3309,1.8297
0.9250,1.9709,1.6981,2.2437,1.5270,1.1864,1.8676
0.9300,1.9917,1.6705,2.3129,1.5683,1.2622,1.8744
0.9350,1.9919,1.6614,2.3224,1.6172,1.3046,1.9298
0.9400,2.0269,1.7410,2.3128,1.5906,1.3391,1.8421
0.9450,2.0884,1.7278,2.4490,1.5929,1.2852,1.9006
0.9500,2.0316,1.6771,2.3861,1.5941,1.3586,1.8296
0.9550,2.0799,1.6366,2.5232,1.6366,1.3280,1.9452
0.9600,1.9684,1.5062,2.4306,1.6703,1.3635,1.9771
0.9650,2.0095,1.6209,2.3981,1.7019,1.3810,2.0228
0.9700,1.9978,1.5801,2.4155,1.7332,1.3550,2.1114
0.9750,1.9672,1.5362,2.3982,1.6691,1.4174,1.9208
0.9800,1.9885,1.5558,2.4212,1.6577,1.4514,1.8640
0.9850,1.9829,1.5400,2.4258,1.7115,1.4636,1.9594
0.9900,1.9596,1.5019,2.4173,1.7036,1.4011,2.0061
0.9950,1.9066,1.4732,2.3400,1.7054,1.3621,2.0487
1.0000,1.9544,1.5570,2.3518,1.6718,1.3405,2.0031


==> data_thermo/density_dpa4.csv <==
t_ps,rho
0.1,0.965792
0.2,0.958845
0.4,0.945081
0.6,0.937228
0.7,0.932465
0.9,0.923574
1.1,0.917981
1.2,0.916555
1.4,0.914095
1.6,0.907375
1.7,0.903427
1.9,0.896969
2.1,0.893121
2.2,0.889914
2.4,0.886071
2.6,0.881652
2.7,0.879661
2.9,0.876202
3.1,0.874102
3.2,0.871446
3.4,0.864718
3.6,0.862769
3.7,0.861635
3.9,0.861113
4.1,0.855443
4.2,0.853533
4.4,0.851518
4.6,0.85095
4.7,0.850687
4.9,0.849314
5.1,0.84551
5.2,0.843797
5.4,0.840153
5.6,0.837382
5.7,0.836398
5.9,0.834767
6.1,0.831968
6.2,0.83183
6.4,0.829779
6.6,0.828341
6.7,0.826919
6.9,0.822382
7.1,0.820453
7.2,0.820755
7.4,0.820194
7.6,0.819245
7.7,0.816713
7.9,0.813221
8.1,0.80705
8.2,0.807982
8.4,0.810745
8.6,0.810552
8.7,0.81076
8.9,0.809551
9.1,0.809058
9.2,0.808323
9.4,0.806704
9.6,0.802757
9.7,0.80281
9.9,0.801681
10.1,0.801185
10.2,0.802206
10.4,0.801527
10.6,0.801309
10.7,0.802964
10.9,0.805226
11.1,0.808084
11.2,0.809303
11.4,0.807144
11.6,0.803539
11.7,0.801094
11.9,0.797333
12.1,0.796078
12.2,0.795784
12.4,0.798771
12.6,0.7981
12.7,0.797301
12.9,0.798265
13.1,0.796625
13.2,0.796942
13.4,0.796776
13.6,0.794873
13.7,0.793164
13.9,0.791922
14.1,0.791184
14.2,0.789546
14.4,0.788546
14.6,0.786815
14.7,0.784647
14.9,0.782911
15.1,0.784217
15.2,0.783715
15.4,0.780359
15.6,0.777054
15.7,0.777675
15.9,0.778653
16.1,0.777626
16.2,0.777735
16.4,0.777491
16.6,0.776702
16.7,0.775185
16.9,0.773979
17.1,0.772706
17.2,0.771962
17.4,0.770236
17.6,0.769918
17.7,0.76951
17.9,0.769598
18.1,0.766232
18.2,0.766351
18.4,0.766796
18.6,0.764989
18.7,0.763602
18.9,0.761155
19.1,0.759714
19.2,0.759585
19.4,0.75926
19.6,0.758279
19.7,0.757543
19.9,0.757028
20.1,0.756909
20.2,0.757246
20.4,0.757781
20.6,0.758438
20.7,0.758074
20.9,0.758242
21.1,0.754929
21.2,0.753258
21.4,0.753617
21.6,0.753427
21.7,0.751626
21.9,0.750433
22.1,0.750458
22.2,0.750212
22.4,0.748654
22.6,0.74749
22.7,0.74628
22.9,0.745284
23.1,0.745627
23.2,0.745482
23.4,0.746658
23.6,0.745849
23.7,0.746261
23.9,0.74685
24.1,0.748184
24.2,0.749702
24.4,0.74952
24.6,0.748955
24.7,0.749329
24.9,0.745796
25.1,0.747307
25.2,0.746013
25.4,0.745967
25.6,0.745333
25.7,0.744778
25.9,0.745308
26.1,0.746362
26.2,0.747026
26.4,0.747988
26.6,0.746886
26.7,0.746927
26.9,0.744917
27.1,0.744679
27.2,0.744828
27.4,0.743087
27.6,0.743792
27.7,0.742224
27.9,0.743314
28.1,0.744211
28.2,0.742978
28.4,0.741104
28.6,0.737931
28.7,0.737373
28.9,0.735879
29.1,0.735307
29.2,0.734732
29.4,0.733043
29.6,0.731591
29.7,0.7315
29.9,0.731533
30.1,0.730407
30.2,0.730276
30.4,0.729869
30.6,0.731728
30.7,0.732004
30.9,0.733994
31.1,0.734119
31.2,0.733808
31.4,0.733818
31.6,0.731799
31.7,0.731547
31.9,0.730523
32.1,0.730081
32.2,0.729815
32.4,0.728934
32.6,0.727766
32.7,0.726929
32.9,0.727277
33.1,0.726198
33.2,0.725508
33.4,0.724332
33.6,0.723475
33.7,0.722982
33.9,0.723746
34.1,0.723295
34.2,0.722992
34.4,0.720436
34.6,0.719143
34.7,0.718223
34.9,0.712689
35.1,0.710019
35.2,0.710755
35.4,0.712007
35.6,0.708705
35.7,0.707614
35.9,0.707818
36.1,0.70928
36.2,0.709367
36.4,0.708153
36.6,0.705723
36.7,0.705848
36.9,0.706401
37.1,0.707847
37.2,0.708314
37.4,0.708967
37.6,0.708602
37.7,0.710419
37.9,0.712919
38.1,0.713572
38.2,0.713652
38.4,0.71166
38.6,0.709933
38.7,0.708944
38.9,0.708486
39.1,0.706688
39.2,0.704762
39.4,0.704099
39.6,0.702893
39.7,0.702117
39.9,0.702891
40.1,0.700289
40.2,0.700812
40.4,0.700186
40.6,0.699315
40.7,0.69889
40.9,0.697436
41.1,0.69463
41.2,0.694035
41.4,0.692438
41.6,0.691027
41.7,0.690639
41.9,0.689013
42.1,0.685729
42.2,0.684882
42.4,0.684842
42.6,0.683322
42.7,0.682657
42.9,0.680666
43.1,0.680056
43.2,0.679821
43.4,0.68012
43.6,0.67975
43.7,0.680194
43.9,0.680901
44.1,0.680492
44.2,0.679731
44.4,0.676604
44.6,0.67506
44.7,0.675474
44.9,0.676577
45.1,0.675327
45.2,0.675052
45.4,0.674734
45.6,0.674822
45.7,0.67428
45.9,0.672898
46.1,0.673921
46.2,0.673363
46.4,0.672294
46.6,0.671697
46.7,0.67189
46.9,0.670819
47.1,0.670959
47.2,0.671077
47.4,0.669659
47.6,0.668845
47.7,0.668974
47.9,0.669364
48.1,0.668616
48.2,0.668345
48.4,0.665521
48.6,0.665377
48.7,0.66512
48.9,0.664198
49.1,0.664312
49.2,0.663337
49.4,0.661434
49.6,0.659771
49.7,0.661175
49.9,0.661099
50.1,0.662829
50.3,0.662689
50.4,0.662679
50.6,0.66155
50.8,0.660352
50.9,0.660387
51.1,0.660839
51.3,0.660371
51.4,0.660258
51.6,0.65882
51.8,0.656113
51.9,0.655262
52.1,0.654865
52.3,0.65522
52.4,0.654943
52.6,0.654994
52.8,0.655126
52.9,0.654348
53.1,0.654198
53.3,0.656455
53.4,0.657796
53.6,0.657534
53.8,0.654714
53.9,0.654332
54.1,0.652965
54.3,0.655022
54.4,0.654804
54.6,0.654279
54.8,0.653412
54.9,0.652903
55.1,0.651638
55.3,0.651446
55.4,0.651864
55.6,0.65326
55.8,0.654433
55.9,0.65415
56.1,0.655341
56.3,0.653189
56.4,0.653703
56.6,0.655378
56.8,0.654731
56.9,0.654711
57.1,0.654231
57.3,0.652854
57.4,0.651376
57.6,0.651155
57.8,0.650672
57.9,0.651563
58.1,0.654242
58.3,0.655256
58.4,0.654859
58.6,0.653105
58.8,0.650923
58.9,0.650347
59.1,0.648763
59.3,0.648654
59.4,0.648183
59.6,0.649302
59.8,0.647273
59.9,0.647721
60.1,0.647307
60.3,0.647003
60.4,0.647088
60.6,0.647893
60.8,0.649262
60.9,0.650995
61.1,0.652248
61.3,0.653996
61.4,0.653344
61.6,0.65346
61.8,0.653396
61.9,0.652571
62.1,0.652977
62.3,0.652675
62.4,0.652979
62.6,0.65349
62.8,0.654756
62.9,0.655045
63.1,0.653571
63.3,0.651221
63.4,0.651666
63.6,0.65136
63.8,0.651474
63.9,0.65077
64.1,0.650127
64.3,0.649223
64.4,0.649273
64.6,0.649387
64.8,0.649484
64.9,0.649959
65.1,0.650362
65.3,0.649533
65.4,0.64951
65.6,0.647966
65.8,0.646926
65.9,0.648017
66.1,0.648932
66.3,0.648385
66.4,0.648546
66.6,0.648782
66.8,0.647351
66.9,0.646969
67.1,0.64672
67.3,0.647843
67.4,0.648741
67.6,0.646979
67.8,0.645285
67.9,0.644321
68.1,0.641935
68.3,0.6404
68.4,0.640927
68.6,0.641686
68.8,0.639622
68.9,0.639352
69.1,0.63921
69.3,0.639469
69.4,0.639916
69.6,0.640661
69.8,0.63902
69.9,0.63939
70.1,0.638468
70.3,0.638586
70.4,0.637534
70.6,0.636006
70.8,0.637254
70.9,0.636808
71.1,0.635498
71.3,0.634689
71.4,0.634308
71.6,0.633063
71.8,0.631877
71.9,0.632195
72.1,0.630083
72.3,0.630453
72.4,0.63002
72.6,0.628098
72.8,0.628181
72.9,0.628327
73.1,0.629941
73.3,0.627644
73.4,0.627484
73.6,0.626341
73.8,0.622472
73.9,0.621164
74.1,0.621872
74.3,0.62118
74.4,0.620953
74.6,0.619713
74.8,0.621161
74.9,0.621685
75.1,0.621914
75.3,0.621211
75.4,0.621336
75.6,0.621529
75.8,0.621939
75.9,0.622424
76.1,0.622271
76.3,0.620988
76.4,0.62056
76.6,0.619184
76.8,0.619988
76.9,0.620492
77.1,0.621002
77.3,0.621529
77.4,0.621535
77.6,0.618761
77.8,0.619077
77.9,0.618128
78.1,0.615559
78.3,0.613182
78.4,0.612556
78.6,0.612314
78.8,0.612841
78.9,0.611891
79.1,0.610946
79.3,0.608457
79.4,0.608471
79.6,0.607864
79.8,0.608599
79.9,0.608823
80.1,0.60884
80.3,0.608949
80.4,0.609277
80.6,0.609845
80.8,0.609379
80.9,0.608881
81.1,0.608642
81.3,0.60711
81.4,0.60672
81.6,0.605073
81.8,0.605694
81.9,0.605337
82.1,0.605341
82.3,0.605767
82.4,0.606428
82.6,0.607463
82.8,0.606184
82.9,0.606214
83.1,0.605848
83.3,0.605709
83.4,0.604897
83.6,0.604645
83.8,0.603795
83.9,0.602065
84.1,0.599574
84.3,0.59844
84.4,0.599216
84.6,0.600532
84.8,0.600803
84.9,0.601037
85.1,0.601381
85.3,0.601147
85.4,0.601723
85.6,0.601011
85.8,0.599553
85.9,0.599392
86.1,0.600181
86.3,0.600117
86.4,0.599913
86.6,0.601608
86.8,0.599766
86.9,0.598957
87.1,0.598547
87.3,0.597796
87.4,0.597383
87.6,0.59818
87.8,0.597723
87.9,0.597481
88.1,0.598268
88.3,0.595441
88.4,0.594511
88.6,0.594211
88.8,0.594201
88.9,0.594967
89.1,0.594364
89.3,0.593051
89.4,0.593436
89.6,0.59281
89.8,0.592877
89.9,0.593502
90.1,0.594628
90.3,0.594431
90.4,0.594885
90.6,0.594747
90.8,0.591908
90.9,0.591514
91.1,0.593638
91.3,0.591582
91.4,0.59003
91.6,0.591917
91.8,0.591838
91.9,0.590627
92.1,0.591444
92.3,0.589118
92.4,0.588993
92.6,0.59047
92.8,0.590141
92.9,0.589498
93.1,0.58864
93.3,0.587561
93.4,0.586134
93.6,0.584764
93.8,0.583504
93.9,0.584039
94.1,0.5854
94.3,0.584501
94.4,0.583972
94.6,0.583858
94.8,0.583507
94.9,0.583805
95.1,0.584068
95.3,0.584724
95.4,0.584346
95.6,0.583765
95.8,0.585296
95.9,0.585088
96.1,0.583758
96.3,0.584835
96.4,0.585367
96.6,0.584697
96.8,0.583591
96.9,0.582834
97.1,0.583319
97.3,0.582984
97.4,0.582752
97.6,0.58188
97.8,0.579753
97.9,0.578603
98.1,0.575944
98.3,0.57538
98.4,0.575756
98.6,0.574778
98.8,0.573578
98.9,0.572732
99.1,0.572564
99.3,0.572774
99.4,0.573291
99.6,0.573337
99.8,0.572371
100,0.572522


==> data_thermo/density_kcl.csv <==
t_ps,rho
0,0.972903
1.65,0.985861
3.3,0.991642
5,0.992233
6.65,0.994645
8.3,0.99686
10,0.998045
11.65,0.994329
13.35,0.995556
15,0.999199
16.65,1.00105
18.35,0.998962
20,0.996292
21.7,0.995306
23.35,0.993507
25,0.992828
26.7,0.993777
28.35,0.993434
30.05,0.996186
31.7,0.99488
33.35,0.995158
35.05,0.997771
36.7,0.998859
38.35,0.997237
40.05,0.987426
41.7,0.995217
43.4,0.993066
45.05,0.996672
46.7,1.001
48.4,0.992621
50.05,0.992236
51.75,0.99754
53.4,0.995468
55.05,0.999322
56.75,0.994155
58.4,0.996307
60.1,0.991711
61.75,0.992428
63.4,0.993954
65.1,0.994707
66.75,0.995122
68.4,0.996197
70.1,0.996417
71.75,0.988262
73.45,0.990857
75.1,0.991611
76.75,0.990808
78.45,0.990689
80.1,0.992214
81.8,0.997189
83.45,0.997589
85.1,0.995106
86.8,0.994242
88.45,0.993202
90.15,0.990905
91.8,0.993424
93.45,1.00096
95.15,0.998376
96.8,0.990946
98.45,0.995761
100.15,0.99295
101.8,0.990627
103.5,0.99366
105.15,0.995265
106.8,0.989574
108.5,0.990136
110.15,0.996238
111.85,0.994688
113.5,0.996561
115.15,0.999655
116.85,0.992885
118.5,0.996197
120.2,0.998288
121.85,1.00083
123.5,1.00083
125.2,0.998762
126.85,0.996614
128.5,0.998049
130.2,0.997627
131.85,0.996283
133.55,0.994909
135.2,0.993966
136.85,1.00142
138.55,0.999577
140.2,0.993617
141.9,0.995278
143.55,0.994082
145.2,0.993717
146.9,0.991681
148.55,0.99119
150.25,0.994983
151.9,0.996334
153.55,0.992137
155.25,0.995073
156.9,0.997905
158.55,0.999302
160.25,0.993173
161.9,0.994001
163.6,0.992256
165.25,0.998112
166.9,0.99593
168.6,0.995969
170.25,0.993564
171.95,0.992117
173.6,0.997876
175.25,0.993936
176.95,0.991322
178.6,0.991631
180.3,0.994923
181.95,0.995994
183.6,0.998861
185.3,0.99925
186.95,0.995289
188.6,0.993659
190.3,0.996118
191.95,1.00066
193.65,0.994887
195.3,0.997392
196.95,0.996708
198.65,0.996039
200.3,0.992956
202,0.994802
203.65,0.991584
205.3,0.996608
207,0.997054
208.65,0.995804
210.35,0.993385
212,0.987382
213.65,0.992339
215.35,0.999508
217,0.997777
218.65,0.994888
220.35,0.990824
222,0.995413
223.7,0.993326
225.35,0.997952
227,0.999173
228.7,1.0012
230.35,0.996364
232.05,0.995823
233.7,1.00236
235.35,0.998663
237.05,0.999659
238.7,0.995016
240.4,0.997821
242.05,0.996261
243.7,1.00449
245.4,0.99638
247.05,0.995266
248.7,0.995233
250.4,0.995669
252.05,0.991955
253.75,0.990933
255.4,0.994902
257.05,0.997448
258.75,0.999917
260.4,1.0058
262.1,0.994109
263.75,0.99482
265.4,0.993625
267.1,1.00233
268.75,0.998157
270.45,0.998849
272.1,0.994877
273.75,0.995799
275.45,1.00416
277.1,0.998456
278.75,0.999146
280.45,0.999259
282.1,1.00013
283.8,0.994711
285.45,0.994881
287.1,1.00038
288.8,0.993104
290.45,0.993664
292.15,0.994501
293.8,0.989125
295.45,0.993507
297.15,0.997464
298.8,0.994697
300.5,0.992416
302.15,0.991615
303.8,0.996348
305.5,1.00191
307.15,0.997201
308.8,0.999411
310.5,1.00113
312.15,0.998214
313.85,0.994013
315.5,0.995558
317.15,0.999653
318.85,0.995415
320.5,0.991879
322.2,0.992487
323.85,0.99536
325.5,0.993341
327.2,1.001
328.85,1.00202
330.55,0.999539
332.2,0.997879
333.85,0.997243
335.55,0.996284
337.2,0.995758
338.85,0.995253
340.55,0.995082
342.2,0.994934
343.9,0.997194
345.55,0.996579
347.2,0.991845
348.9,0.998776
350.55,1.00139
352.25,0.998099
353.9,1.00013
355.55,0.997279
357.25,1.00017
358.9,0.993489
360.6,0.996775
362.25,0.996507
363.9,0.996462
365.6,0.998126
367.25,0.999736
368.9,1.00074
370.6,0.999024
372.25,1.00023
373.95,0.999843
375.6,0.995348
377.25,0.997203
378.95,0.996229
380.6,0.989874
382.3,0.990642
383.95,0.997839
385.6,0.996342
387.3,0.999394
388.95,1.00064
390.65,1.00082
392.3,0.999029
393.95,1.00034
395.65,1.0001
397.3,1.00083
398.95,1.00383
400.65,1.00133
402.3,0.996519
404,0.992985
405.65,0.995736
407.3,0.992385
409,0.998142
410.65,0.996906
412.35,0.999846
414,0.995579
415.65,0.997107
417.35,1.00154
419,0.999323
420.7,0.999176
422.35,0.996186
424,0.993714
425.7,0.990882
427.35,0.988902
429,0.996208
430.7,0.998245
432.35,0.994675
434.05,1.00082
435.7,0.999135
437.35,0.993118
439.05,0.997513
440.7,0.995012
442.4,0.995069
444.05,0.994934
445.7,0.997405
447.4,0.999631
449.05,0.999335
450.75,1.00033
452.4,0.994956
454.05,0.993847
455.75,0.999717
457.4,0.995475
459.05,0.996308
460.75,0.998024
462.4,0.995178
464.1,0.991812
465.75,0.995006
467.4,0.999438
469.1,0.997288
470.75,0.998501
472.45,0.997679
474.1,0.992851
475.75,0.993323
477.45,0.99439
479.1,0.996141
480.8,0.996719
482.45,0.994873
484.1,0.996322
485.8,1.00157
487.45,0.998125
489.1,0.996445
490.8,0.995834
492.45,0.996539
494.15,0.991492
495.8,0.996393
497.45,0.996082
499.15,0.996094
500.8,0.98681
502.5,0.991472
504.15,0.989874
505.8,0.992629
507.5,0.996383
509.15,0.998134
510.85,0.99778
512.5,0.99999
514.15,0.999676
515.85,0.997003
517.5,1.0017
519.15,1.00139
520.85,0.996798
522.5,0.997995
524.2,1.00315
525.85,0.998075
527.5,0.997887
529.2,0.996392
530.85,0.996666
532.55,0.994608
534.2,0.992693
535.85,0.993857
537.55,0.998489
539.2,0.993644
540.9,0.990367
542.55,0.992582
544.2,0.99785
545.9,0.999544
547.55,0.999255
549.2,0.99637
550.9,0.995014
552.55,0.991551
554.25,0.993368
555.9,0.997179
557.55,0.996424
559.25,0.995316
560.9,0.99954
562.6,0.996896
564.25,0.994579
565.9,0.992763
567.6,0.991756
569.25,0.991181
570.95,0.994129
572.6,0.99683
574.25,0.995181
575.95,0.998915
577.6,0.999207
579.25,0.998531
580.95,1.00063
582.6,1.00234
584.3,0.995661
585.95,0.996983
587.6,0.998167
589.3,0.996256
590.95,1.00112
592.65,0.996313
594.3,1.00066
595.95,0.994732
597.65,0.994325
599.3,0.996535
601,0.997068
602.65,0.997058
604.3,0.996011
606,0.995494
607.65,0.994162
609.3,0.993342
611,0.996325
612.65,1.00007
614.35,1.00227
616,0.998883
617.65,0.999235
619.35,0.997951
621,0.998492
622.7,0.996547
624.35,1.00122
626,1.00174
627.7,0.999184
629.35,0.995349
631.05,0.992283
632.7,0.992546
634.35,0.992155
636.05,0.989464
637.7,0.996756
639.35,0.990293
641.05,0.996237
642.7,0.994992
644.4,0.992202
646.05,0.990014
647.7,0.995103
649.4,0.995656
651.05,0.989223
652.75,0.99182
654.4,0.991085
656.05,0.993085
657.75,0.999903
659.4,0.99785
661.1,1.0006
662.75,0.997787
664.4,1.00013
666.1,0.997724
667.75,0.996971
669.4,0.997833
671.1,0.996034
672.75,0.993299
674.45,0.99862
676.1,1.00287
677.75,0.999947
679.45,0.995468
681.1,1.00192
682.8,0.996333
684.45,0.996851
686.1,0.997327
687.8,0.999452
689.45,0.994898
691.15,0.993834
692.8,0.994111
694.45,0.990338
696.15,0.994869
697.8,0.991929
699.45,0.99672
701.15,0.992893
702.8,0.998704
704.5,0.999371
706.15,1.00199
707.8,0.998978
709.5,0.994077
711.15,0.991121
712.85,0.996257
714.5,0.996895
716.15,0.995086
717.85,0.998827
719.5,0.995087
721.2,0.997377
722.85,0.997614
724.5,0.997266
726.2,1.00504
727.85,0.999444
729.5,0.999077
731.2,0.998667
732.85,1.00098
734.55,0.996404
736.2,0.99589
737.85,0.997268
739.55,0.996363
741.2,0.996022
742.9,0.992344
744.55,0.997728
746.2,0.9954
747.9,0.994879
749.55,0.999605
751.25,0.999571
752.9,0.999061
754.55,1.00011
756.25,0.997213
757.9,0.997123
759.55,0.995069
761.25,0.996426
762.9,0.997854
764.6,0.998037
766.25,0.998887
767.9,0.993347
769.6,0.992811
771.25,0.996949
772.95,0.994951
774.6,0.994891
776.25,0.995954
777.95,0.999012
779.6,0.998062
781.3,0.993773
782.95,0.993171
784.6,0.994343
786.3,0.99715
787.95,0.994297
789.6,0.989638
791.3,0.996538
792.95,0.991225
794.65,0.994002
796.3,0.990783
797.95,0.994908
799.65,0.990104
801.3,0.994668
803,0.99127
804.65,0.994055
806.3,0.999083
808,0.99995
809.65,0.993487
811.35,0.991547
813,0.994764
814.65,0.99678
816.35,0.997661
818,0.997162
819.65,0.993562
821.35,0.996917
823,0.998469
824.7,0.999975
826.35,0.997815
828,1.00117
829.7,0.99895
831.35,0.998035
833.05,0.993052
834.7,0.995636
836.35,0.989989
838.05,0.992844
839.7,0.996215
841.4,0.993815
843.05,0.995688
844.7,0.996824
846.4,0.992983
848.05,0.994311
849.7,1.00187
851.4,0.998463
853.05,0.99148
854.75,0.988832
856.4,0.996475
858.05,0.993804
859.75,0.994898
861.4,0.995787
863.1,0.997878
864.75,0.996071
866.4,0.996079
868.1,0.99428
869.75,0.993397
871.45,0.99765
873.1,0.998642
874.75,0.999605
876.45,0.994878
878.1,0.995422
879.75,0.995318
881.45,0.993821
883.1,0.995677
884.8,0.999233
886.45,0.994115
888.1,0.997725
889.8,0.990537
891.45,0.997858
893.15,0.999111
894.8,0.994656
896.45,0.999156
898.15,0.997256
899.8,0.993449
901.5,0.997623
903.15,0.996714
904.8,0.996562
906.5,0.997707
908.15,0.994964
909.8,0.995295
911.5,0.993466
913.15,0.994299
914.85,0.996353
916.5,0.992839
918.15,0.994469
919.85,0.993825
921.5,0.996449
923.2,0.996524
924.85,0.994273
926.5,0.995505
928.2,0.996516
929.85,0.999069
931.55,0.996872
933.2,0.996695
934.85,0.99705
936.55,0.993509
938.2,0.997985
939.85,0.998417
941.55,0.995581
943.2,0.991434
944.9,0.995015
946.55,0.994553
948.2,0.998798
949.9,1.0003
951.55,1.00044
953.25,1.00168
954.9,0.996281
956.55,0.994677
958.25,0.994248
959.9,0.993066
961.6,0.998093
963.25,0.9959
964.9,0.998908
966.6,0.995995
968.25,0.992648
969.9,0.998544
971.6,1.0018
973.25,1.00061
974.95,1.0021
976.6,1.00174
978.25,0.999642
979.95,0.997454
981.6,1.00173
983.3,1.00211
984.95,0.998791
986.6,0.995082
988.3,0.999823
989.95,0.995607
991.65,1.00003
993.3,0.998341
994.95,0.995349
996.65,0.994067
998.3,0.994951
1000,0.993385


==> data_thermo/density_mace.csv <==
t_ps,rho
0.1,0.975326
0.2,0.98081
0.4,0.989232
0.6,1.00191
0.7,1.00564
0.9,1.01155
1.1,1.01354
1.2,1.01529
1.4,1.01968
1.6,1.02493
1.7,1.0298
1.9,1.03645
2.1,1.04512
2.2,1.04654
2.4,1.04714
2.6,1.05295
2.7,1.05619
2.9,1.05943
3.1,1.05996
3.2,1.06196
3.4,1.05925
3.6,1.0625
3.7,1.06238
3.9,1.06294
4.1,1.06339
4.2,1.06446
4.4,1.06736
4.6,1.06706
4.7,1.06735
4.9,1.06857
5.1,1.06595
5.2,1.06403
5.4,1.06248
5.6,1.06493
5.7,1.06563
5.9,1.06555
6.1,1.06534
6.2,1.06533
6.4,1.06319
6.6,1.05935
6.7,1.06096
6.9,1.06251
7.1,1.06785
7.2,1.07088
7.4,1.07102
7.6,1.07139
7.7,1.07149
7.9,1.07159
8.1,1.07338
8.2,1.07549
8.4,1.0768
8.6,1.07251
8.7,1.07409
8.9,1.0762
9.1,1.0788
9.2,1.07702
9.4,1.07623
9.6,1.076
9.7,1.07525
9.9,1.07463
10.1,1.07895
10.2,1.07891
10.4,1.08221
10.6,1.08185
10.7,1.08371
10.9,1.08017
11.1,1.08335
11.2,1.08339
11.4,1.08249
11.6,1.07866
11.7,1.07668
11.9,1.07521
12.1,1.0769
12.2,1.07941
12.4,1.08537
12.6,1.08341
12.7,1.08436
12.9,1.08303
13.1,1.08117
13.2,1.0819
13.4,1.07964
13.6,1.0816
13.7,1.08286
13.9,1.08805
14.1,1.09084
14.2,1.09206
14.4,1.09321
14.6,1.09043
14.7,1.09006
14.9,1.087
15.1,1.08441
15.2,1.08229
15.4,1.08298
15.6,1.08664
15.7,1.08668
15.9,1.0865
16.1,1.08644
16.2,1.0864
16.4,1.08674
16.6,1.08628
16.7,1.08599
16.9,1.08938
17.1,1.09167
17.2,1.09373
17.4,1.09091
17.6,1.09082
17.7,1.09086
17.9,1.09173
18.1,1.09003
18.2,1.08785
18.4,1.08283
18.6,1.07962
18.7,1.07841
18.9,1.07419
19.1,1.07349
19.2,1.07787
19.4,1.08171
19.6,1.08208
19.7,1.084
19.9,1.08513
20.1,1.08939
20.2,1.09036
20.4,1.09528
20.6,1.09936
20.7,1.09851
20.9,1.10184
21.1,1.10214
21.2,1.1019
21.4,1.10091
21.6,1.09907
21.7,1.09742
21.9,1.0958
22.1,1.09139
22.2,1.09005
22.4,1.08866
22.6,1.08517
22.7,1.0837
22.9,1.08113
23.1,1.07921
23.2,1.07941
23.4,1.08055
23.6,1.08057
23.7,1.08194
23.9,1.08684
24.1,1.08717
24.2,1.08795
24.4,1.08739
24.6,1.08657
24.7,1.08256
24.9,1.07879
25.1,1.07668
25.2,1.07475
25.4,1.07443
25.6,1.07479
25.7,1.07605
25.9,1.07593
26.1,1.07925
26.2,1.08102
26.4,1.08383
26.6,1.08437
26.7,1.08552
26.9,1.08629
27.1,1.08798
27.2,1.08758
27.4,1.08959
27.6,1.0949
27.7,1.09613
27.9,1.09688
28.1,1.08907
28.2,1.08754
28.4,1.08675
28.6,1.08094
28.7,1.08098
28.9,1.08361
29.1,1.08458
29.2,1.08522
29.4,1.08186
29.6,1.08605
29.7,1.08648
29.9,1.08885
30.1,1.08876
30.2,1.08792
30.4,1.08702
30.6,1.09008
30.7,1.08964
30.9,1.08798
31.1,1.08742
31.2,1.08789
31.4,1.08724
31.6,1.08447
31.7,1.08281
31.9,1.08122
32.1,1.08469
32.2,1.08607
32.4,1.09165
32.6,1.0896
32.7,1.09001
32.9,1.0903
33.1,1.09152
33.2,1.09257
33.4,1.09472
33.6,1.09856
33.7,1.09759
33.9,1.09431
34.1,1.09209
34.2,1.09204
34.4,1.08803
34.6,1.08575
34.7,1.08311
34.9,1.08447
35.1,1.08662
35.2,1.0878
35.4,1.0865
35.6,1.08313
35.7,1.08292
35.9,1.08293
36.1,1.08004
36.2,1.07779
36.4,1.07583
36.6,1.07751
36.7,1.07662
36.9,1.07466
37.1,1.07637
37.2,1.0791
37.4,1.07775
37.6,1.07792
37.7,1.08086
37.9,1.08166
38.1,1.08087
38.2,1.08039
38.4,1.07832
38.6,1.07828
38.7,1.07557
38.9,1.07591
39.1,1.07747
39.2,1.07985
39.4,1.08082
39.6,1.08222
39.7,1.08206
39.9,1.08142
40.1,1.08174
40.2,1.08095
40.4,1.08018
40.6,1.07775
40.7,1.07795
40.9,1.0778
41.1,1.07966
41.2,1.07731
41.4,1.07586
41.6,1.07645
41.7,1.07728
41.9,1.07923
42.1,1.0851
42.2,1.08596
42.4,1.08736
42.6,1.09011
42.7,1.08916
42.9,1.08802
43.1,1.0854
43.2,1.0842
43.4,1.08236
43.6,1.08095
43.7,1.08001
43.9,1.08202
44.1,1.08166
44.2,1.08136
44.4,1.08162
44.6,1.07767
44.7,1.0765
44.9,1.07668
45.1,1.07523
45.2,1.07697
45.4,1.08397
45.6,1.08899
45.7,1.09033
45.9,1.09334
46.1,1.09103
46.2,1.08951
46.4,1.08304
46.6,1.08223
46.7,1.08374
46.9,1.08158
47.1,1.07918
47.2,1.07918
47.4,1.08049
47.6,1.07849
47.7,1.07907
47.9,1.08009
48.1,1.08195
48.2,1.08255
48.4,1.08388
48.6,1.08498
48.7,1.08634
48.9,1.08837
49.1,1.08739
49.2,1.09056
49.4,1.08589
49.6,1.08909
49.7,1.08788
49.9,1.08624
50.1,1.09134
50.3,1.09438
50.4,1.09569
50.6,1.09503
50.8,1.09114
50.9,1.08824
51.1,1.08753
51.3,1.08573
51.4,1.08159
51.6,1.08219
51.8,1.08125
51.9,1.08154
52.1,1.08205
52.3,1.08539
52.4,1.08697
52.6,1.09038
52.8,1.09256
52.9,1.09447
53.1,1.09433
53.3,1.09643
53.4,1.0957
53.6,1.0932
53.8,1.09217
53.9,1.09204
54.1,1.09408
54.3,1.09149
54.4,1.09092
54.6,1.0919
54.8,1.09188
54.9,1.09276
55.1,1.09225
55.3,1.09222
55.4,1.09047
55.6,1.08893
55.8,1.08888
55.9,1.09089
56.1,1.09116
56.3,1.0874
56.4,1.08619
56.6,1.08393
56.8,1.08787
56.9,1.0876
57.1,1.08969
57.3,1.09034
57.4,1.09285
57.6,1.09437
57.8,1.09219
57.9,1.09203
58.1,1.08764
58.3,1.09008
58.4,1.09028
58.6,1.09353
58.8,1.09586
58.9,1.0947
59.1,1.09571
59.3,1.09328
59.4,1.08913
59.6,1.08608
59.8,1.0908
59.9,1.09078
60.1,1.095
60.3,1.09681
60.4,1.09658
60.6,1.09863
60.8,1.09628
60.9,1.09696
61.1,1.09326
61.3,1.09451
61.4,1.09625
61.6,1.09376
61.8,1.0916
61.9,1.09209
62.1,1.08683
62.3,1.08487
62.4,1.08523
62.6,1.08567
62.8,1.08444
62.9,1.08524
63.1,1.08604
63.3,1.08467
63.4,1.08624
63.6,1.08641
63.8,1.08664
63.9,1.08455
64.1,1.08662
64.3,1.09026
64.4,1.09182
64.6,1.09446
64.8,1.09486
64.9,1.09506
65.1,1.09454
65.3,1.09493
65.4,1.09511
65.6,1.097
65.8,1.0975
65.9,1.09722
66.1,1.09297
66.3,1.08901
66.4,1.08589
66.6,1.08465
66.8,1.0847
66.9,1.08519
67.1,1.08776
67.3,1.0908
67.4,1.09223
67.6,1.09245
67.8,1.09233
67.9,1.09259
68.1,1.09292
68.3,1.09504
68.4,1.09654
68.6,1.09603
68.8,1.09695
68.9,1.0943
69.1,1.09172
69.3,1.09135
69.4,1.08945
69.6,1.08728
69.8,1.08989
69.9,1.08983
70.1,1.09145
70.3,1.09343
70.4,1.09494
70.6,1.09406
70.8,1.09477
70.9,1.09427
71.1,1.09053
71.3,1.0882
71.4,1.08765
71.6,1.08644
71.8,1.08645
71.9,1.08659
72.1,1.09134
72.3,1.09284
72.4,1.09231
72.6,1.09487
72.8,1.09297
72.9,1.09084
73.1,1.08911
73.3,1.09281
73.4,1.09517
73.6,1.09497
73.8,1.09787
73.9,1.09805
74.1,1.10058
74.3,1.09994
74.4,1.09961
74.6,1.0977
74.8,1.09476
74.9,1.09221
75.1,1.0904
75.3,1.08861
75.4,1.0904
75.6,1.09659
75.8,1.09527
75.9,1.09647
76.1,1.09257
76.3,1.08913
76.4,1.09094
76.6,1.08825
76.8,1.08523
76.9,1.08502
77.1,1.082
77.3,1.08314
77.4,1.08383
77.6,1.08563
77.8,1.08939
77.9,1.08868
78.1,1.08384
78.3,1.083
78.4,1.08293
78.6,1.0832
78.8,1.08552
78.9,1.08471
79.1,1.08509
79.3,1.0867
79.4,1.08744
79.6,1.08774
79.8,1.08572
79.9,1.08393
80.1,1.08056
80.3,1.08145
80.4,1.08083
80.6,1.08775
80.8,1.08878
80.9,1.08823
81.1,1.09002
81.3,1.09053
81.4,1.09039
81.6,1.08984
81.8,1.09075
81.9,1.09152
82.1,1.08998
82.3,1.09161
82.4,1.09236
82.6,1.08817
82.8,1.08625
82.9,1.08517
83.1,1.08661
83.3,1.08484
83.4,1.08355
83.6,1.08399
83.8,1.08075
83.9,1.07995
84.1,1.07916
84.3,1.08422
84.4,1.08332
84.6,1.08285
84.8,1.08129
84.9,1.08019
85.1,1.08014
85.3,1.08805
85.4,1.09019
85.6,1.09084
85.8,1.08894
85.9,1.08879
86.1,1.08707
86.3,1.08696
86.4,1.08647
86.6,1.09056
86.8,1.0927
86.9,1.09482
87.1,1.09742
87.3,1.0982
87.4,1.0984
87.6,1.09974
87.8,1.10127
87.9,1.10072
88.1,1.09674
88.3,1.09062
88.4,1.09122
88.6,1.09584
88.8,1.09976
88.9,1.09876
89.1,1.09922
89.3,1.10217
89.4,1.10041
89.6,1.10198
89.8,1.10546
89.9,1.10577
90.1,1.10272
90.3,1.10262
90.4,1.10059
90.6,1.10013
90.8,1.09888
90.9,1.09671
91.1,1.0951
91.3,1.09168
91.4,1.09063
91.6,1.08592
91.8,1.08623
91.9,1.088
92.1,1.08596
92.3,1.08485
92.4,1.08312
92.6,1.08321
92.8,1.08509
92.9,1.0858
93.1,1.08377
93.3,1.08254
93.4,1.08266
93.6,1.08614
93.8,1.08649
93.9,1.08799
94.1,1.08783
94.3,1.08404
94.4,1.08255
94.6,1.07962
94.8,1.08202
94.9,1.08199
95.1,1.08365
95.3,1.08068
95.4,1.07885
95.6,1.07672
95.8,1.07453
95.9,1.07189
96.1,1.07409
96.3,1.07384
96.4,1.07328
96.6,1.07075
96.8,1.07518
96.9,1.07678
97.1,1.07849
97.3,1.07534
97.4,1.07481
97.6,1.07738
97.8,1.08122
97.9,1.07996
98.1,1.07825
98.3,1.08246
98.4,1.08433
98.6,1.08417
98.8,1.08232
98.9,1.08403
99.1,1.08187
99.3,1.08237
99.4,1.08436
99.6,1.08835
99.8,1.08364
100,1.08384


==> data_thermo/density_nacl.csv <==
t_ps,rho
0,0.976045
1.65,0.98653
3.3,0.991667
5,0.992665
6.65,0.991974
8.3,0.991943
10,0.993323
11.65,0.989289
13.35,0.992255
15,0.992961
16.65,0.995772
18.35,0.99428
20,0.991077
21.7,0.99277
23.35,0.995699
25,0.993488
26.7,0.995045
28.35,0.994193
30.05,0.994891
31.7,0.995551
33.35,0.995547
35.05,0.998574
36.7,0.994361
38.35,0.992734
40.05,0.985166
41.7,0.994967
43.4,0.991716
45.05,0.998705
46.7,1.0013
48.4,0.99554
50.05,0.989938
51.75,0.994883
53.4,0.992969
55.05,0.994657
56.75,0.992166
58.4,0.994725
60.1,0.988135
61.75,0.990382
63.4,0.991504
65.1,0.989686
66.75,0.991247
68.4,0.991592
70.1,0.994086
71.75,0.988296
73.45,0.990594
75.1,0.98923
76.75,0.992371
78.45,0.992142
80.1,0.991235
81.8,0.998334
83.45,0.996194
85.1,0.993699
86.8,0.992916
88.45,0.995683
90.15,0.991527
91.8,0.994706
93.45,0.998234
95.15,0.993799
96.8,0.991243
98.45,0.996176
100.15,0.996129
101.8,0.995791
103.5,0.996969
105.15,0.997811
106.8,0.991985
108.5,0.993639
110.15,0.993893
111.85,0.995913
113.5,0.99941
115.15,0.998113
116.85,0.990271
118.5,0.996824
120.2,0.997051
121.85,0.995367
123.5,0.998334
125.2,0.995498
126.85,0.993339
128.5,0.993319
130.2,0.996678
131.85,0.998133
133.55,0.996583
135.2,0.995351
136.85,0.997252
138.55,0.996957
140.2,0.988853
141.9,0.992179
143.55,0.993017
145.2,0.992404
146.9,0.99274
148.55,0.993124
150.25,0.994133
151.9,0.998082
153.55,0.994623
155.25,0.99525
156.9,0.991304
158.55,0.994528
160.25,0.993396
161.9,0.995715
163.6,0.993394
165.25,0.996286
166.9,0.990406
168.6,0.99541
170.25,0.991721
171.95,0.989529
173.6,0.995812
175.25,0.993239
176.95,0.992046
178.6,0.990718
180.3,0.992374
181.95,0.991033
183.6,0.992139
185.3,0.996814
186.95,0.990716
188.6,0.990744
190.3,0.991371
191.95,0.998589
193.65,0.993288
195.3,0.996724
196.95,0.997994
198.65,0.994974
200.3,0.993006
202,0.99208
203.65,0.992372
205.3,0.995954
207,0.991768
208.65,0.993306
210.35,0.991493
212,0.987326
213.65,0.990655
215.35,0.995961
217,0.993618
218.65,0.991171
220.35,0.989527
222,0.993365
223.7,0.993989
225.35,0.994936
227,0.998672
228.7,0.999888
230.35,0.996394
232.05,0.994103
233.7,1.00109
235.35,0.996608
237.05,0.995931
238.7,0.993413
240.4,0.994092
242.05,0.991875
243.7,0.995142
245.4,0.994512
247.05,0.995292
248.7,0.990124
250.4,0.988081
252.05,0.988702
253.75,0.992553
255.4,0.991503
257.05,0.9955
258.75,0.992485
260.4,0.998137
262.1,0.98765
263.75,0.993533
265.4,0.990955
267.1,0.995333
268.75,0.992513
270.45,0.994509
272.1,0.992775
273.75,0.997413
275.45,1.00211
277.1,0.997001
278.75,0.995203
280.45,0.997472
282.1,0.997555
283.8,0.996435
285.45,0.995241
287.1,0.998698
288.8,0.993962
290.45,0.996203
292.15,0.993271
293.8,0.988151
295.45,0.994976
297.15,0.996433
298.8,0.996821
300.5,0.990403
302.15,0.993041
303.8,0.993615
305.5,0.998399
307.15,0.995839
308.8,0.995223
310.5,0.998707
312.15,0.994647
313.85,0.99172
315.5,0.995327
317.15,0.993326
318.85,0.992936
320.5,0.990657
322.2,0.991111
323.85,0.990434
325.5,0.990001
327.2,0.993727
328.85,1.00054
330.55,0.99667
332.2,0.994786
333.85,0.995022
335.55,0.993545
337.2,0.994768
338.85,0.995768
340.55,0.994732
342.2,0.996076
343.9,0.99643
345.55,0.995663
347.2,0.989998
348.9,0.990524
350.55,0.992244
352.25,0.993014
353.9,0.995226
355.55,0.995932
357.25,0.997459
358.9,0.991663
360.6,0.994932
362.25,0.995334
363.9,0.996844
365.6,0.994799
367.25,0.997415
368.9,0.993869
370.6,0.992864
372.25,0.999013
373.95,0.995312
375.6,0.993999
377.25,0.995772
378.95,0.997315
380.6,0.991839
382.3,0.99023
383.95,0.996403
385.6,0.992585
387.3,0.993386
388.95,0.996407
390.65,1.00042
392.3,0.993526
393.95,0.995943
395.65,0.995373
397.3,0.993727
398.95,0.995887
400.65,0.996011
402.3,0.992704
404,0.989384
405.65,0.994731
407.3,0.993129
409,0.993236
410.65,0.994518
412.35,0.998648
414,0.999154
415.65,0.998082
417.35,0.995864
419,0.99679
420.7,0.995042
422.35,0.995767
424,0.992764
425.7,0.996503
427.35,0.994584
429,0.99774
430.7,0.997195
432.35,0.99499
434.05,1.00128
435.7,1.00103
437.35,0.994403
439.05,0.997037
440.7,0.99907
442.4,0.997717
444.05,0.995302
445.7,0.998772
447.4,0.999294
449.05,0.998073
450.75,0.995694
452.4,0.992174
454.05,0.992309
455.75,0.996778
457.4,0.990723
459.05,0.993833
460.75,0.994077
462.4,0.990634
464.1,0.991374
465.75,0.992144
467.4,0.995958
469.1,0.991632
470.75,0.995752
472.45,0.999755
474.1,0.991975
475.75,0.992139
477.45,0.990878
479.1,0.993792
480.8,0.995556
482.45,0.992195
484.1,0.996243
485.8,0.997393
487.45,0.999297
489.1,0.994639
490.8,0.991339
492.45,0.99587
494.15,0.994408
495.8,0.999708
497.45,0.993653
499.15,0.996723
500.8,0.990286
502.5,0.995214
504.15,0.992486
505.8,0.98987
507.5,0.992872
509.15,0.991039
510.85,0.992812
512.5,0.992147
514.15,0.994985
515.85,0.994911
517.5,1.00042
519.15,1.00007
520.85,0.997669
522.5,0.997024
524.2,1.00104
525.85,0.99433
527.5,0.994501
529.2,0.994567
530.85,0.99901
532.55,0.995291
534.2,0.993247
535.85,0.997708
537.55,0.996815
539.2,0.993905
540.9,0.995291
542.55,0.995719
544.2,0.993548
545.9,0.994442
547.55,0.99233
549.2,0.991316
550.9,0.996273
552.55,0.991252
554.25,0.989596
555.9,0.995821
557.55,0.99291
559.25,0.992408
560.9,0.993809
562.6,0.992889
564.25,0.992214
565.9,0.990027
567.6,0.993691
569.25,0.992641
570.95,0.989013
572.6,0.993439
574.25,0.989539
575.95,0.993275
577.6,0.994399
579.25,0.992596
580.95,0.996136
582.6,0.999097
584.3,0.995191
585.95,0.991509
587.6,0.989296
589.3,0.991834
590.95,0.998607
592.65,0.994731
594.3,1.00101
595.95,0.993159
597.65,0.99179
599.3,0.994255
601,0.995316
602.65,0.995883
604.3,0.993027
606,0.992501
607.65,0.986827
609.3,0.98914
611,0.991859
612.65,0.99722
614.35,1.00074
616,0.995042
617.65,0.995162
619.35,0.989634
621,0.990233
622.7,0.993115
624.35,0.996835
626,1.0002
627.7,0.99848
629.35,0.998478
631.05,0.991999
632.7,0.992993
634.35,0.993438
636.05,0.993311
637.7,0.997155
639.35,0.995921
641.05,0.994818
642.7,0.994091
644.4,0.989218
646.05,0.990308
647.7,0.995444
649.4,0.99508
651.05,0.989142
652.75,0.990171
654.4,0.996625
656.05,0.992163
657.75,0.993994
659.4,0.993838
661.1,0.9965
662.75,0.990817
664.4,0.995607
666.1,0.996451
667.75,0.992689
669.4,0.993354
671.1,0.992582
672.75,0.986205
674.45,0.992093
676.1,0.997211
677.75,0.993928
679.45,0.992124
681.1,0.991268
682.8,0.988491
684.45,0.992791
686.1,0.992617
687.8,0.996011
689.45,0.994128
691.15,0.99589
692.8,0.991809
694.45,0.989736
696.15,1.00028
697.8,0.99503
699.45,0.994971
701.15,0.993992
702.8,0.997633
704.5,0.999016
706.15,0.998697
707.8,0.997015
709.5,0.995796
711.15,0.995881
712.85,0.993647
714.5,0.993796
716.15,0.994254
717.85,0.995592
719.5,0.996612
721.2,0.996845
722.85,1.00063
724.5,0.997118
726.2,1.00003
727.85,0.998401
729.5,0.996436
731.2,0.999035
732.85,0.998473
734.55,0.993637
736.2,0.992583
737.85,0.994703
739.55,0.992092
741.2,0.993669
742.9,0.991289
744.55,0.995728
746.2,0.992893
747.9,0.993033
749.55,0.995914
751.25,0.996597
752.9,0.99569
754.55,0.996445
756.25,0.997436
757.9,0.996091
759.55,0.99339
761.25,0.995505
762.9,0.99559
764.6,0.996435
766.25,0.993583
767.9,0.990671
769.6,0.989639
771.25,0.99621
772.95,0.994467
774.6,0.993946
776.25,0.99576
777.95,0.995618
779.6,0.996836
781.3,0.996949
782.95,0.998076
784.6,0.995219
786.3,0.996323
787.95,0.994966
789.6,0.989281
791.3,0.995854
792.95,0.991651
794.65,0.994366
796.3,0.995939
797.95,0.99774
799.65,0.989075
801.3,0.994764
803,0.995377
804.65,0.996297
806.3,0.997555
808,0.995113
809.65,0.99307
811.35,0.99276
813,0.994123
814.65,0.995657
816.35,0.99436
818,0.998293
819.65,0.995512
821.35,0.996653
823,0.998478
824.7,1.00051
826.35,0.992595
828,0.997246
829.7,0.996321
831.35,0.993624
833.05,0.989248
834.7,0.994239
836.35,0.990416
838.05,0.994786
839.7,0.996995
841.4,0.995634
843.05,0.993809
844.7,0.994229
846.4,0.991344
848.05,0.993395
849.7,0.996967
851.4,0.993823
853.05,0.991802
854.75,0.989129
856.4,0.996943
858.05,0.994779
859.75,0.996356
861.4,1.00035
863.1,1.00178
864.75,0.995164
866.4,0.991404
868.1,0.990098
869.75,0.992003
871.45,0.996154
873.1,0.998501
874.75,0.998752
876.45,0.992674
878.1,0.993701
879.75,0.990797
881.45,0.991298
883.1,0.993431
884.8,0.993818
886.45,0.993058
888.1,0.996058
889.8,0.993751
891.45,0.995068
893.15,0.997695
894.8,0.994579
896.45,0.998708
898.15,1.00143
899.8,0.998332
901.5,0.999187
903.15,0.99796
904.8,0.99367
906.5,0.992561
908.15,0.988772
909.8,0.991249
911.5,0.994405
913.15,0.993114
914.85,0.996436
916.5,0.991536
918.15,0.991797
919.85,0.992909
921.5,0.994928
923.2,0.99757
924.85,0.993436
926.5,0.995717
928.2,0.995731
929.85,0.998676
931.55,0.996374
933.2,0.991958
934.85,0.991354
936.55,0.994375
938.2,0.994159
939.85,0.998948
941.55,0.99309
943.2,0.987919
944.9,0.993423
946.55,0.993681
948.2,0.995691
949.9,0.995827
951.55,0.995948
953.25,0.991728
954.9,0.996084
956.55,0.993747
958.25,0.994126
959.9,0.988275
961.6,0.998725
963.25,0.997361
964.9,0.995043
966.6,0.996744
968.25,0.99505
969.9,0.994874
971.6,0.992643
973.25,0.998463
974.95,0.999189
976.6,1.00006
978.25,1.00229
979.95,1.00014
981.6,0.996563
983.3,0.996759
984.95,0.997007
986.6,0.992667
988.3,0.995095
989.95,0.997133
991.65,0.996751
993.3,0.99455
994.95,0.993892
996.65,0.993562
998.3,0.995248
1000,0.994112


==> data_thermo/density_uma.csv <==
t_ps,rho
0,0.983647
0.121581,1.00685
0.303951,1.03893
0.486322,1.05886
0.607903,1.06932
0.790274,1.07816
0.972644,1.08654
1.15502,1.08816
1.2766,1.09433
1.45897,1.0948
1.64134,1.09636
1.82371,1.09591
1.94529,1.09582
2.12766,1.10095
2.31003,1.10961
2.4924,1.10745
2.61398,1.10419
2.79635,1.09888
2.97872,1.11085
3.16109,1.1095
3.28267,1.11243
3.46505,1.12008
3.64742,1.11514
3.82979,1.09956
3.95137,1.10312
4.13374,1.10443
4.31611,1.11362
4.49848,1.11928
4.62006,1.11333
4.80243,1.11282
4.9848,1.12195
5.16717,1.1116
5.28875,1.10679
5.47112,1.10518
5.6535,1.09137
5.83587,1.09741
5.95745,1.11156
6.13982,1.11334
6.32219,1.11305
6.50456,1.11477
6.62614,1.11544
6.80851,1.11651
6.99088,1.11338
7.17325,1.11667
7.29483,1.11873
7.4772,1.11595
7.65957,1.11964
7.78116,1.11439
7.96353,1.11389
8.1459,1.10998
8.32827,1.10098
8.44985,1.10295
8.63222,1.10474
8.81459,1.10849
8.99696,1.10434
9.11854,1.11082
9.30091,1.10736
9.48328,1.10667
9.66565,1.10886
9.78723,1.11178
9.9696,1.10547
10.152,1.10453
10.3343,1.10246
10.4559,1.10522
10.6383,1.11203
10.8207,1.10877
11.003,1.10563
11.1246,1.11227
11.307,1.10947
11.4894,1.10734
11.6717,1.09833
11.7933,1.09421
11.9757,1.09991
12.1581,1.10617
12.3404,1.106
12.462,1.10768
12.6444,1.10858
12.8267,1.11148
13.0091,1.11164
13.1307,1.11067
13.3131,1.10539
13.4954,1.1045
13.6778,1.10808
13.7994,1.10607
13.9818,1.11253
14.1641,1.1103
14.3465,1.12051
14.4681,1.12911
14.6505,1.12855
14.8328,1.12404
15.0152,1.12425
15.1368,1.11707
15.3191,1.11964
15.5015,1.10661
15.6231,1.10907
15.8055,1.10976
15.9878,1.10645
16.1702,1.11383
16.2918,1.11935
16.4742,1.1176
16.6565,1.11263
16.8389,1.11161
16.9605,1.11377
17.1429,1.11241
17.3252,1.11811
17.5076,1.11375
17.6292,1.11504
17.8116,1.10884
17.9939,1.11551
18.1763,1.11809
18.2979,1.1133
18.4802,1.11406
18.6626,1.12122
18.845,1.12113
18.9666,1.11916
19.1489,1.12024
19.3313,1.12362
19.5137,1.11538
19.6353,1.11152
19.8176,1.11786
20,1.11801
20.1824,1.11963
20.304,1.11966
20.4863,1.11584
20.6687,1.11151
20.8511,1.10798
20.9726,1.10929
21.155,1.11504
21.3374,1.11896
21.5198,1.11735
21.6413,1.12013
21.8237,1.12026
22.0061,1.11813
22.1884,1.11204
22.31,1.11856
22.4924,1.12022
22.6748,1.12131
22.8571,1.11753
22.9787,1.11684
23.1611,1.10927
23.3435,1.10239
23.465,1.09776
23.6474,1.1066
23.8298,1.10288
24.0122,1.1136
24.1337,1.1146
24.3161,1.12347
24.4985,1.12144
24.6809,1.11725
24.8024,1.12194
24.9848,1.11805
25.1672,1.11606
25.3495,1.11902
25.4711,1.12336
25.6535,1.12823
25.8359,1.12932
26.0182,1.12928
26.1398,1.12853
26.3222,1.12961
26.5046,1.12142
26.6869,1.12179
26.8085,1.11985
26.9909,1.11986
27.1733,1.11876
27.3556,1.12216
27.4772,1.11895
27.6596,1.1202
27.8419,1.11704
28.0243,1.11063
28.1459,1.11011
28.3283,1.11849
28.5106,1.10882
28.693,1.11029
28.8146,1.11955
28.997,1.11491
29.1793,1.11933
29.3617,1.11117
29.4833,1.11649
29.6657,1.11138
29.848,1.11265
30.0304,1.11296
30.152,1.11108
30.3343,1.10976
30.5167,1.11128
30.6991,1.11849
30.8207,1.12406
31.003,1.13121
31.1854,1.13057
31.307,1.12925
31.4894,1.1223
31.6717,1.12226
31.8541,1.11156
31.9757,1.11407
32.1581,1.12031
32.3404,1.11226
32.5228,1.10596
32.6444,1.10702
32.8267,1.11012
33.0091,1.10243
33.1915,1.11111
33.3131,1.11796
33.4954,1.11296
33.6778,1.11158
33.8602,1.10879
33.9818,1.10767
34.1641,1.10525
34.3465,1.10242
34.5289,1.11292
34.6505,1.11642
34.8328,1.10966
35.0152,1.10872
35.1976,1.1161
35.3191,1.11506
35.5015,1.11389
35.6839,1.11684
35.8663,1.11804
35.9878,1.11618
36.1702,1.10312
36.3526,1.10956
36.535,1.10397
36.6565,1.10252
36.8389,1.10588
37.0213,1.10884
37.2036,1.11703
37.3252,1.11332
37.5076,1.11728
37.69,1.11998
37.8723,1.11944
37.9939,1.12985
38.1763,1.11476
38.3587,1.10572
38.4802,1.09741
38.6626,1.10478
38.845,1.10243
39.0274,1.1067
39.1489,1.11593
39.3313,1.11567
39.5137,1.11233
39.696,1.11406
39.8176,1.11829
40,1.11386
40.1824,1.11786
40.3647,1.12128
40.4863,1.11727
40.6687,1.11278
40.8511,1.10344
41.0334,1.11082
41.155,1.1101
41.3374,1.1079
41.5198,1.1043
41.7021,1.11388
41.8237,1.11339
42.0061,1.10779
42.1884,1.10643
42.3708,1.10476
42.4924,1.11237
42.6748,1.11229
42.8571,1.10919
43.0395,1.11543
43.1611,1.11852
43.3435,1.11847
43.5258,1.10824
43.7082,1.11327
43.8298,1.117
44.0122,1.11747
44.1945,1.12269
44.3769,1.12017
44.4985,1.11811
44.6809,1.12306
44.8632,1.1139
45.0456,1.11363
45.1672,1.10954
45.3495,1.10473
45.5319,1.10544
45.7143,1.10418
45.8359,1.10641
46.0182,1.10985
46.2006,1.11339
46.3222,1.1164
46.5046,1.11235
46.6869,1.10144
46.8693,1.09896
46.9909,1.1063
47.1733,1.11311
47.3556,1.11743
47.538,1.11752
47.6596,1.11748
47.8419,1.11828
48.0243,1.12323
48.2067,1.12844
48.3283,1.12453
48.5106,1.13028
48.693,1.12926
48.8754,1.1278
48.997,1.12398
49.1793,1.13016
49.3617,1.12663
49.5441,1.12174
49.6657,1.1242
49.848,1.12784
50.0304,1.12792
50.2128,1.11947
50.3343,1.11431
50.5167,1.11819
50.6991,1.10625
50.8815,1.10297
51.003,1.10058
51.1854,1.10511
51.3678,1.10546
51.5502,1.09889
51.6717,1.10634
51.8541,1.10768
52.0365,1.10872
52.2188,1.10507
52.3404,1.10481
52.5228,1.10592
52.7052,1.11158
52.8875,1.11526
53.0091,1.1186
53.1915,1.11332
53.3739,1.11718
53.5562,1.11238
53.6778,1.11453
53.8602,1.11734
54.0426,1.11402
54.1641,1.11489
54.3465,1.10874
54.5289,1.11117
54.7112,1.11849
54.8328,1.12055
55.0152,1.12138
55.1976,1.12522
55.3799,1.12552
55.5015,1.11492
55.6839,1.11885
55.8663,1.11775
56.0486,1.1084
56.1702,1.11446
56.3526,1.11399
56.535,1.11846
56.7173,1.10873
56.8389,1.11931
57.0213,1.11017
57.2036,1.11052
57.386,1.10953
57.5076,1.10809
57.69,1.11144
57.8723,1.09975
58.0547,1.10307
58.1763,1.10469
58.3587,1.10296
58.541,1.10465
58.7234,1.11114
58.845,1.11237
59.0274,1.11106
59.2097,1.10706
59.3921,1.1043
59.5137,1.10462
59.696,1.10981
59.8784,1.10945
60.0608,1.10434
60.1824,1.10325
60.3647,1.10693
60.5471,1.10274
60.7295,1.10536
60.8511,1.10857
61.0334,1.11055
61.2158,1.1156
61.3982,1.11102
61.5198,1.10741
61.7021,1.10937
61.8845,1.11109
62.0061,1.10929
62.1884,1.10625
62.3708,1.1133
62.5532,1.11478
62.6748,1.11502
62.8571,1.12057
63.0395,1.11704
63.2219,1.11436
63.3435,1.10941
63.5258,1.11731
63.7082,1.10646
63.8906,1.10994
64.0122,1.10596
64.1945,1.114
64.3769,1.12105
64.5593,1.1062
64.6809,1.10486
64.8632,1.10892
65.0456,1.10776
65.228,1.10887
65.3495,1.10369
65.5319,1.10269
65.7143,1.11067
65.8967,1.1059
66.0182,1.1073
66.2006,1.10488
66.383,1.11008
66.5653,1.11303
66.6869,1.10777
66.8693,1.10778
67.0517,1.10499
67.234,1.11499
67.3556,1.11345
67.538,1.11252
67.7204,1.10918
67.9027,1.10227
68.0243,1.10436
68.2067,1.10438
68.3891,1.09999
68.5714,1.09678
68.693,1.09497
68.8754,1.09457
69.0578,1.10264
69.1793,1.10201
69.3617,1.11271
69.5441,1.11196
69.7264,1.10365
69.848,1.09502
70.0304,1.09863
70.2128,1.09798
70.3951,1.10698
70.5167,1.1014
70.6991,1.1008
70.8815,1.09968
71.0638,1.09719
71.1854,1.09967
71.3678,1.09764
71.5502,1.09838
71.7325,1.10499
71.8541,1.11413
72.0365,1.10667
72.2188,1.10096
72.4012,1.09448
72.5228,1.10405
72.7052,1.1099
72.8875,1.11236
73.0699,1.10806
73.1915,1.10841
73.3739,1.11063
73.5562,1.1151
73.7386,1.11126
73.8602,1.10905
74.0426,1.11245
74.2249,1.11105
74.4073,1.10575
74.5289,1.10024
74.7112,1.10549
74.8936,1.11489
75.076,1.1092
75.1976,1.11165
75.3799,1.11023
75.5623,1.11183
75.7447,1.11522
75.8663,1.122
76.0486,1.11426
76.231,1.10643
76.4134,1.10464
76.535,1.10975
76.7173,1.10803
76.8997,1.10569
77.0213,1.11094
77.2036,1.10184
77.386,1.0982
77.5684,1.10945
77.69,1.10747
77.8723,1.10832
78.0547,1.11724
78.2371,1.12104
78.3587,1.12121
78.541,1.11714
78.7234,1.11552
78.9058,1.11326
79.0274,1.10696
79.2097,1.10589
79.3921,1.11204
79.5745,1.11564
79.696,1.11766
79.8784,1.11698
80.0608,1.10879
80.2432,1.11262
80.3647,1.10886
80.5471,1.10917
80.7295,1.11133
80.9119,1.11195
81.0334,1.1131
81.2158,1.11412
81.3982,1.11297
81.5805,1.11779
81.7021,1.11476
81.8845,1.10992
82.0669,1.1089
82.2492,1.12165
82.3708,1.12427
82.5532,1.13243
82.7356,1.13523
82.9179,1.12163
83.0395,1.1243
83.2219,1.1216
83.4043,1.1216
83.5866,1.11153
83.7082,1.11171
83.8906,1.1129
84.0729,1.10754
84.2553,1.10742
84.3769,1.10715
84.5593,1.0967
84.7416,1.09209
84.8632,1.09597
85.0456,1.09674
85.228,1.09563
85.4103,1.09471
85.5319,1.09441
85.7143,1.10027
85.8967,1.10102
86.079,1.10355
86.2006,1.10516
86.383,1.11274
86.5653,1.10637
86.7477,1.10853
86.8693,1.10486
87.0517,1.11373
87.234,1.11406
87.4164,1.11275
87.538,1.11394
87.7204,1.10292
87.9027,1.10079
88.0851,1.10498
88.2067,1.10518
88.3891,1.11063
88.5714,1.11048
88.7538,1.11418
88.8754,1.11266
89.0578,1.10873
89.2401,1.11571
89.4225,1.10579
89.5441,1.11264
89.7264,1.11163
89.9088,1.11208
90.0912,1.11318
90.2128,1.11603
90.3951,1.11264
90.5775,1.1072
90.7599,1.11005
90.8815,1.11262
91.0638,1.11687
91.2462,1.11263
91.4286,1.10708
91.5502,1.10636
91.7325,1.10871
91.9149,1.11232
92.0973,1.11491
92.2188,1.12118
92.4012,1.12265
92.5836,1.12052
92.7052,1.11983
92.8875,1.11672
93.0699,1.11772
93.2523,1.12165
93.3739,1.1247
93.5562,1.12295
93.7386,1.11835
93.921,1.11501
94.0426,1.10978
94.2249,1.11759
94.4073,1.12061
94.5897,1.11198
94.7112,1.11582
94.8936,1.12852
95.076,1.11962
95.2584,1.12311
95.3799,1.1206
95.5623,1.11783
95.7447,1.11616
95.9271,1.11974
96.0486,1.11409
96.231,1.11652
96.4134,1.1119
96.5957,1.11462
96.7173,1.11577
96.8997,1.1126
97.0821,1.10917
97.2644,1.11271
97.386,1.11564
97.5684,1.12271
97.7508,1.11458
97.9331,1.10776
98.0547,1.10371
98.2371,1.09638
98.4195,1.09791
98.6018,1.10352
98.7234,1.10681
98.9058,1.10694
99.0881,1.10761
99.2705,1.10485
99.3921,1.10777
99.5745,1.10846
99.7568,1.11578
99.9392,1.1152


==> data_thermo/density_water_ours.csv <==
t_ps,rho
0,0.975201
1.65,0.982886
3.3,0.987942
5,0.987261
6.65,0.98973
8.3,0.988289
10,0.992927
11.65,0.985746
13.35,0.984076
15,0.988452
16.65,0.990818
18.35,0.99034
20,0.981387
21.7,0.983508
23.35,0.987593
25,0.98672
26.7,0.996625
28.35,0.993806
30.05,0.997663
31.7,0.996631
33.35,0.994942
35.05,1.00039
36.7,0.998039
38.35,0.992485
40.05,0.978185
41.7,0.986215
43.4,0.988618
45.05,0.985289
46.7,0.992893
48.4,0.984556
50.05,0.980469
51.75,0.984899
53.4,0.982317
55.05,0.98285
56.75,0.980627
58.4,0.987258
60.1,0.978681
61.75,0.97678
63.4,0.975959
65.1,0.973978
66.75,0.978118
68.4,0.983493
70.1,0.989986
71.75,0.983398
73.45,0.986137
75.1,0.984864
76.75,0.991892
78.45,0.987545
80.1,0.985269
81.8,0.991896
83.45,0.992242
85.1,0.990907
86.8,0.991552
88.45,0.986509
90.15,0.981918
91.8,0.982926
93.45,0.992994
95.15,0.993197
96.8,0.985927
98.45,0.982007
100.15,0.978964
101.8,0.977803
103.5,0.97829
105.15,0.988701
106.8,0.975108
108.5,0.974922
110.15,0.975042
111.85,0.978602
113.5,0.984279
115.15,0.989549
116.85,0.981958
118.5,0.988203
120.2,0.994015
121.85,0.995453
123.5,0.996305
125.2,0.99119
126.85,0.98669
128.5,0.990478
130.2,0.991899
131.85,0.993383
133.55,0.99215
135.2,0.986526
136.85,0.993747
138.55,0.996884
140.2,0.988102
141.9,0.982139
143.55,0.983474
145.2,0.978641
146.9,0.980683
148.55,0.981316
150.25,0.981387
151.9,0.984232
153.55,0.975945
155.25,0.979966
156.9,0.98001
158.55,0.990999
160.25,0.980958
161.9,0.979765
163.6,0.979298
165.25,0.984124
166.9,0.982789
168.6,0.989091
170.25,0.976685
171.95,0.975461
173.6,0.985972
175.25,0.981838
176.95,0.978534
178.6,0.976059
180.3,0.986373
181.95,0.978687
183.6,0.977327
185.3,0.988859
186.95,0.982729
188.6,0.979525
190.3,0.976337
191.95,0.984049
193.65,0.988295
195.3,0.99307
196.95,0.995779
198.65,0.993097
200.3,0.990815
202,0.989902
203.65,0.986368
205.3,0.995942
207,0.990309
208.65,0.988231
210.35,0.985259
212,0.973983
213.65,0.974991
215.35,0.983951
217,0.989352
218.65,0.987612
220.35,0.982908
222,0.986649
223.7,0.985709
225.35,0.986027
227,0.99363
228.7,1.0021
230.35,0.995606
232.05,0.996876
233.7,1.00946
235.35,1.0074
237.05,1.00228
238.7,0.996718
240.4,0.994785
242.05,0.993884
243.7,1.00572
245.4,0.99652
247.05,0.990574
248.7,0.987523
250.4,0.978239
252.05,0.968738
253.75,0.971589
255.4,0.973487
257.05,0.977535
258.75,0.984222
260.4,0.999822
262.1,0.985553
263.75,0.988705
265.4,0.984818
267.1,0.997473
268.75,0.999206
270.45,0.993089
272.1,0.983734
273.75,0.992767
275.45,1.00266
277.1,0.996994
278.75,0.997461
280.45,1.00204
282.1,1.00667
283.8,1.00486
285.45,1.00063
287.1,1.00115
288.8,0.991398
290.45,0.993537
292.15,0.994333
293.8,0.989794
295.45,0.992961
297.15,0.991903
298.8,0.986603
300.5,0.980431
302.15,0.983059
303.8,0.982065
305.5,0.995396
307.15,0.986586
308.8,0.991171
310.5,0.993001
312.15,0.997682
313.85,0.988867
315.5,0.990522
317.15,0.998537
318.85,0.990724
320.5,0.984114
322.2,0.978709
323.85,0.978142
325.5,0.979103
327.2,0.984012
328.85,0.998408
330.55,1.00296
332.2,0.999247
333.85,0.997066
335.55,0.998781
337.2,1.0018
338.85,1.00743
340.55,1.00669
342.2,1.00513
343.9,1.00233
345.55,1.00221
347.2,0.988871
348.9,0.995869
350.55,0.992212
352.25,0.988397
353.9,0.992766
355.55,0.986703
357.25,0.993219
358.9,0.985704
360.6,0.984727
362.25,0.987101
363.9,0.990841
365.6,0.987099
367.25,0.988102
368.9,0.99164
370.6,0.997324
372.25,0.996237
373.95,0.986517
375.6,0.979197
377.25,0.975939
378.95,0.978063
380.6,0.971633
382.3,0.975762
383.95,0.979363
385.6,0.978366
387.3,0.983806
388.95,0.990082
390.65,0.999434
392.3,0.999974
393.95,1.00284
395.65,0.995661
397.3,0.989802
398.95,0.985938
400.65,0.983445
402.3,0.979239
404,0.974981
405.65,0.976385
407.3,0.975121
409,0.976438
410.65,0.979173
412.35,0.983974
414,0.991224
415.65,0.991132
417.35,0.989808
419,0.989489
420.7,0.989369
422.35,0.986083
424,0.978155
425.7,0.979521
427.35,0.971656
429,0.98129
430.7,0.989225
432.35,0.98605
434.05,0.995389
435.7,1.00306
437.35,0.998611
439.05,1.00284
440.7,1.00645
442.4,0.996766
444.05,0.987243
445.7,0.995713
447.4,0.99458
449.05,0.993247
450.75,0.989822
452.4,0.992611
454.05,0.989318
455.75,0.99196
457.4,0.984201
459.05,0.985201
460.75,0.98008
462.4,0.977937
464.1,0.981539
465.75,0.985097
467.4,0.988207
469.1,0.984741
470.75,0.989352
472.45,0.992089
474.1,0.994285
475.75,0.99276
477.45,0.984432
479.1,0.983071
480.8,0.986576
482.45,0.985782
484.1,0.98365
485.8,0.988974
487.45,0.989441
489.1,0.985277
490.8,0.979398
492.45,0.975921
494.15,0.974661
495.8,0.986565
497.45,0.984037
499.15,0.989006
500.8,0.980648
502.5,0.982261
504.15,0.977753
505.8,0.974804
507.5,0.985767
509.15,0.986219
510.85,0.989159
512.5,0.986685
514.15,0.993386
515.85,0.990216
517.5,0.999715
519.15,1.0029
520.85,1.00136
522.5,0.999537
524.2,1.013
525.85,1.00369
527.5,1.00105
529.2,0.998223
530.85,0.995143
532.55,0.986595
534.2,0.985283
535.85,0.987283
537.55,0.993047
539.2,0.980473
540.9,0.981355
542.55,0.983981
544.2,0.98029
545.9,0.984699
547.55,0.989097
549.2,0.980853
550.9,0.981828
552.55,0.979983
554.25,0.978112
555.9,0.988302
557.55,0.986559
559.25,0.982174
560.9,0.986714
562.6,0.983387
564.25,0.981313
565.9,0.982385
567.6,0.980668
569.25,0.981588
570.95,0.978588
572.6,0.986011
574.25,0.987622
575.95,0.989088
577.6,0.990298
579.25,0.991932
580.95,0.999693
582.6,1.00875
584.3,1.006
585.95,0.99972
587.6,0.990648
589.3,0.989852
590.95,0.992568
592.65,0.981423
594.3,0.989067
595.95,0.98644
597.65,0.98727
599.3,0.987358
601,0.988528
602.65,0.99228
604.3,0.989129
606,0.973293
607.65,0.967789
609.3,0.971872
611,0.975069
612.65,0.981241
614.35,0.996443
616,0.992524
617.65,1.00146
619.35,0.989605
621,0.987331
622.7,0.987932
624.35,0.994016
626,0.99861
627.7,1.00058
629.35,1.00274
631.05,0.994246
632.7,0.984066
634.35,0.974212
636.05,0.970351
637.7,0.982538
639.35,0.980277
641.05,0.9875
642.7,0.98899
644.4,0.990818
646.05,0.985056
647.7,0.98572
649.4,0.990539
651.05,0.977173
652.75,0.973243
654.4,0.974202
656.05,0.975737
657.75,0.987154
659.4,0.98202
661.1,0.994994
662.75,0.994956
664.4,0.997473
666.1,0.993818
667.75,0.992229
669.4,0.991807
671.1,0.989553
672.75,0.985065
674.45,0.9811
676.1,0.994833
677.75,0.989113
679.45,0.984545
681.1,0.981722
682.8,0.972901
684.45,0.980364
686.1,0.978448
687.8,0.989978
689.45,0.987563
691.15,0.988267
692.8,0.987846
694.45,0.981662
696.15,0.991803
697.8,0.990245
699.45,0.995034
701.15,0.99194
702.8,0.997429
704.5,0.994406
706.15,1.00243
707.8,1.00508
709.5,1.00369
711.15,1.00221
712.85,1.00362
714.5,0.997815
716.15,0.994662
717.85,0.993596
719.5,0.985664
721.2,0.986106
722.85,0.9928
724.5,0.995507
726.2,1.0004
727.85,1.00023
729.5,1.00451
731.2,1.00288
732.85,1.00481
734.55,0.997691
736.2,0.990982
737.85,0.992316
739.55,0.995863
741.2,0.987135
742.9,0.981235
744.55,0.982941
746.2,0.982773
747.9,0.976278
749.55,0.983382
751.25,0.993772
752.9,0.994313
754.55,1.00051
756.25,1.00018
757.9,0.99732
759.55,0.989571
761.25,0.988114
762.9,0.988989
764.6,0.988202
766.25,0.989419
767.9,0.981694
769.6,0.977643
771.25,0.981305
772.95,0.983633
774.6,0.993366
776.25,0.990811
777.95,0.984438
779.6,0.986717
781.3,0.986118
782.95,0.987679
784.6,0.983205
786.3,0.989078
787.95,0.986503
789.6,0.982015
791.3,0.982685
792.95,0.983718
794.65,0.985516
796.3,0.985883
797.95,0.98854
799.65,0.982821
801.3,0.982024
803,0.984644
804.65,0.984294
806.3,0.984352
808,0.985607
809.65,0.985073
811.35,0.979428
813,0.977713
814.65,0.971353
816.35,0.966111
818,0.971175
819.65,0.967427
821.35,0.972963
823,0.991065
824.7,0.99752
826.35,0.980236
828,0.982559
829.7,0.983884
831.35,0.97304
833.05,0.964753
834.7,0.979491
836.35,0.974812
838.05,0.977365
839.7,0.984243
841.4,0.981597
843.05,0.978937
844.7,0.978068
846.4,0.972537
848.05,0.97185
849.7,0.98456
851.4,0.985199
853.05,0.980154
854.75,0.97115
856.4,0.984089
858.05,0.987231
859.75,0.982419
861.4,0.987589
863.1,0.987578
864.75,0.980212
866.4,0.971299
868.1,0.971925
869.75,0.968477
871.45,0.981383
873.1,0.986181
874.75,0.991674
876.45,0.99224
878.1,0.989191
879.75,0.983757
881.45,0.984602
883.1,0.989857
884.8,0.982535
886.45,0.978919
888.1,0.979718
889.8,0.972088
891.45,0.977993
893.15,0.991322
894.8,0.985787
896.45,0.992176
898.15,0.997075
899.8,0.999696
901.5,0.99989
903.15,1.00297
904.8,1.00077
906.5,0.999987
908.15,0.993668
909.8,0.999145
911.5,0.999237
913.15,0.99763
914.85,1.00082
916.5,0.989657
918.15,0.988399
919.85,0.983885
921.5,0.983462
923.2,0.986185
924.85,0.982803
926.5,0.990161
928.2,0.983481
929.85,0.985486
931.55,0.981875
933.2,0.974725
934.85,0.97883
936.55,0.980458
938.2,0.984849
939.85,0.988106
941.55,0.984164
943.2,0.979892
944.9,0.981209
946.55,0.979288
948.2,0.974492
949.9,0.982686
951.55,0.983938
953.25,0.981908
954.9,0.987954
956.55,0.983197
958.25,0.979063
959.9,0.974552
961.6,0.985112
963.25,0.988832
964.9,0.9888
966.6,0.991907
968.25,0.985869
969.9,0.996319
971.6,0.988841
973.25,0.991831
974.95,0.989119
976.6,0.987983
978.25,0.982445
979.95,0.989024
981.6,0.9952
983.3,0.995288
984.95,0.993692
986.6,0.991997
988.3,0.999617
989.95,0.9973
991.65,0.999452
993.3,0.994477
994.95,0.991076
996.65,0.994361
998.3,0.995328
1000,0.98694


==> data_thermo/density_water_s2.csv <==
t_ps,rho
0,0.975201
1.65,0.991228
3.35,1.00832
5.05,1.02194
6.75,1.03282
8.45,1.04907
10.15,1.06057
11.85,1.06501
13.55,1.07026
15.25,1.08323
16.9,1.09313
18.6,1.09394
20.3,1.10326
22,1.10628
23.7,1.11601
25.4,1.12018
27.1,1.12223
28.8,1.12047
30.5,1.12242
32.2,1.1186
33.85,1.12276
35.55,1.12485
37.25,1.12167
38.95,1.12083
40.65,1.11664
42.35,1.12443
44.05,1.11208
45.75,1.11246
47.45,1.12164
49.15,1.11343
50.8,1.11317
52.5,1.12365
54.2,1.11499
55.9,1.11485
57.6,1.11318
59.3,1.11014
61,1.10863
62.7,1.11099
64.4,1.1103
66.1,1.11588
67.75,1.12054
69.45,1.13023
71.15,1.11959
72.85,1.12171
74.55,1.11411
76.25,1.11798
77.95,1.11817
79.65,1.11727
81.35,1.12509
83.05,1.11918
84.7,1.12111
86.4,1.1198
88.1,1.1224
89.8,1.11748
91.5,1.11918
93.2,1.12641
94.9,1.12722
96.6,1.12094
98.3,1.11926
100,1.11543


==> data_thermo/nve_plot.csv <==
t_ps,dEtot_meV,dEpot_meV,dEkin_meV,T_K
0,-0.18732,3.7042,-3.8915,298.62
1.2,-0.07697,1.0664,-1.1434,319.88
2.5,-0.08134,1.1524,-1.2338,319.18
3.7,-0.082616,0.65556,-0.73818,323.01
5,-0.093473,2.0413,-2.1348,312.21
6.2,-0.080124,1.7366,-1.8167,314.67
7.5,-0.10848,0.67092,-0.7794,322.7
8.7,-0.10961,0.6048,-0.71441,323.2
10,-0.1117,1.0742,-1.1859,319.55
11.2,-0.094248,0.73033,-0.82458,322.35
12.5,-0.10699,0.26565,-0.37264,325.84
13.7,-0.097874,0.31937,-0.41725,325.5
15,-0.09875,1.3487,-1.4475,317.53
16.2,-0.10724,-0.42191,0.31467,331.16
17.5,-0.098094,-0.72864,0.63054,333.6
18.7,-0.098863,0.012588,-0.11145,327.86
20,-0.090489,1.1238,-1.2143,319.33
21.2,-0.10845,-0.52411,0.41566,331.94
22.5,-0.10408,-0.1577,0.053621,329.14
23.7,-0.083856,1.3947,-1.4786,317.29
25,-0.10336,-2.2296,2.1262,345.17
26.2,-0.077562,0.48233,-0.55989,324.39
27.5,-0.098459,-1.0377,0.93923,335.99
28.7,-0.099277,-1.285,1.1857,337.9
30,-0.09523,-1.0927,0.99751,336.44
31.2,-0.087969,0.067603,-0.15557,327.52
32.5,-0.10504,-0.53085,0.4258,332.02
33.7,-0.096884,-0.29944,0.20256,330.29
35,-0.098141,-0.60207,0.50393,332.62
36.2,-0.074265,1.2071,-1.2814,318.81
37.5,-0.063563,0.98194,-1.0455,320.64
38.7,-0.080952,0.089876,-0.17083,327.4
40,-0.079203,1.0373,-1.1165,320.09
41.3,-0.087953,0.85649,-0.94444,321.42
42.5,-0.099407,0.13367,-0.23307,326.92
43.8,-0.10485,-0.65882,0.55397,333.01
45,-0.087808,-0.20483,0.11702,329.63
46.3,-0.082816,1.9279,-2.0107,313.17
47.5,-0.094485,-0.68989,0.59541,333.33
48.8,-0.075287,1.2332,-1.3085,318.6
50,-0.073539,0.33241,-0.40595,325.58
51.3,-0.09443,-1.2284,1.1339,337.5
52.5,-0.077078,-0.56721,0.49013,332.52
53.8,-0.078175,0.3267,-0.40488,325.59
55,-0.069795,1.778,-1.8478,314.43
56.3,-0.084683,-0.43884,0.35415,331.47
57.5,-0.075407,0.47868,-0.55408,324.44
58.8,-0.072003,1.1095,-1.1815,319.59
60,-0.078369,-0.5747,0.49633,332.56
61.3,-0.074743,-0.32632,0.25158,330.67
62.5,-0.089113,-0.51291,0.42379,332
63.8,-0.088621,0.44363,-0.53225,324.61
65,-0.096697,-0.24778,0.15109,329.89
66.3,-0.093846,0.54349,-0.63733,323.79
67.5,-0.077898,0.39018,-0.46808,325.1
68.8,-0.10728,-1.4694,1.3622,339.26
70,-0.082369,-0.04048,-0.041889,328.4
71.3,-0.081905,0.41784,-0.49974,324.86
72.5,-0.083944,0.095677,-0.17962,327.34
73.8,-0.066932,1.5477,-1.6146,316.23
75,-0.073367,0.5446,-0.61797,323.94
76.3,-0.086536,-1.0635,0.97692,336.28
77.5,-0.084576,0.27109,-0.35567,325.97
78.8,-0.090802,-0.61674,0.52594,332.79
80.1,-0.090886,-0.51386,0.42297,332
81.3,-0.084461,-0.58908,0.50462,332.63
82.6,-0.071033,-0.26296,0.19193,330.21
83.8,-0.081504,-0.33505,0.25354,330.69
85.1,-0.081778,0.11326,-0.19504,327.22
86.3,-0.076043,0.2521,-0.32814,326.19
87.6,-0.065361,0.79597,-0.86133,322.06
88.8,-0.089275,-0.68334,0.59406,333.32
90.1,-0.081821,0.4114,-0.49322,324.91
91.3,-0.093179,0.087631,-0.18081,327.33
92.6,-0.079886,-0.50546,0.42557,332.02
93.8,-0.08188,-0.12969,0.047808,329.1
95.1,-0.088575,-0.48867,0.40009,331.82
96.3,-0.07254,-0.13573,0.063188,329.21
97.6,-0.06609,1.118,-1.1841,319.56
98.8,-0.074185,-0.72498,0.65079,333.76
100.1,-0.058364,-1.1112,1.0528,336.87
101.3,-0.0745,0.56538,-0.63988,323.77
102.6,-0.070366,0.86136,-0.93172,321.52
103.8,-0.071645,-0.39841,0.32676,331.25
105.1,-0.084033,-0.79611,0.71207,334.23
106.3,-0.06132,0.50743,-0.56875,324.33
107.6,-0.066825,-1.4274,1.3606,339.25
108.8,-0.067447,-0.26626,0.19881,330.26
110.1,-0.063592,0.0054556,-0.069048,328.19
111.3,-0.03437,0.36598,-0.40035,325.63
112.6,-0.063992,0.01235,-0.076342,328.13
113.8,-0.054552,-0.75029,0.69574,334.11
115.1,-0.065229,0.41299,-0.47822,325.03
116.3,-0.062099,0.41317,-0.47527,325.05
117.6,-0.082731,-1.2234,1.1406,337.55
118.8,-0.04396,1.0379,-1.0818,320.36
120.1,-0.052992,0.40699,-0.45998,325.17
121.4,-0.057175,-0.8912,0.83402,335.18
122.6,-0.056166,-0.37536,0.31919,331.19
123.9,-0.037107,1.2124,-1.2495,319.06
125.1,-0.050676,-0.14568,0.095006,329.46
126.4,-0.055255,-0.47381,0.41855,331.96
127.6,-0.058739,-0.10237,0.04363,329.06
128.9,-0.069009,-0.29471,0.2257,330.47
130.1,-0.052987,-1.1106,1.0577,336.91
131.4,-0.034826,0.63877,-0.6736,323.51
132.6,-0.054461,0.36233,-0.41679,325.5
133.9,-0.047599,-0.012545,-0.035054,328.45
135.1,-0.055882,0.2756,-0.33149,326.16
136.4,-0.074293,-0.32499,0.2507,330.66
137.6,-0.068404,-0.014075,-0.054329,328.3
138.9,-0.074551,-0.66212,0.58757,333.27
140.1,-0.084301,-0.82665,0.74234,334.47
141.4,-0.066034,0.72472,-0.79076,322.61
142.6,-0.04599,-0.021287,-0.024703,328.53
143.9,-0.052772,1.0003,-1.0531,320.58
145.1,-0.055543,0.88689,-0.94243,321.43
146.4,-0.060087,0.50307,-0.56316,324.37
147.6,-0.063552,0.023675,-0.087227,328.05
148.9,-0.070244,-0.10664,0.036397,329.01
150.1,-0.04689,-1.3901,1.3432,339.12
151.4,-0.067741,-1.0936,1.0259,336.66
152.6,-0.059652,0.41595,-0.4756,325.05
153.9,-0.06206,-0.53498,0.47292,332.38
155.1,-0.049615,0.20209,-0.25171,326.78
156.4,-0.046255,-0.39064,0.34438,331.39
157.6,-0.05341,-0.34335,0.28994,330.97
158.9,-0.075329,-1.5271,1.4518,339.96
160.2,-0.042639,0.18332,-0.22595,326.98
161.4,-0.051419,0.080796,-0.13221,327.7
162.7,-0.070974,-1.9841,1.9131,343.53
163.9,-0.062164,-0.57867,0.51651,332.72
165.2,-0.055279,0.1346,-0.18988,327.26
166.4,-0.049093,0.28419,-0.33328,326.15
167.7,-0.058283,-0.62437,0.56608,333.1
168.9,-0.071398,-1.9021,1.8307,342.89
170.2,-0.066938,-0.52147,0.45453,332.24
171.4,-0.044002,0.52789,-0.57189,324.3
172.7,-0.050681,-0.2427,0.19202,330.21
173.9,-0.062073,-0.48569,0.42361,332
175.2,-0.036905,1.0624,-1.0993,320.22
176.4,-0.068707,-0.12381,0.0551,329.15
177.7,-0.047867,-0.1346,0.086728,329.4
178.9,-0.077453,-2.2035,2.1261,345.17
180.2,-0.05451,-0.16899,0.11448,329.61
181.4,-0.045977,-0.29638,0.25041,330.66
182.7,-0.043297,-0.13893,0.09563,329.47
183.9,-0.03103,0.81129,-0.84232,322.21
185.2,-0.037586,0.44679,-0.48437,324.98
186.4,-0.05481,-0.3327,0.27789,330.88
187.7,-0.052851,0.024768,-0.077618,328.12
188.9,-0.024249,0.32494,-0.34919,326.02
190.2,-0.052544,-0.17844,0.1259,329.7
191.4,-0.054049,0.22617,-0.28022,326.56
192.7,-0.052902,0.1019,-0.1548,327.53
193.9,-0.058783,-0.089753,0.03097,328.96
195.2,-0.055689,0.16383,-0.21951,327.03
196.4,-0.058001,0.088227,-0.14623,327.59
197.7,-0.070561,-0.097283,0.026722,328.93
198.9,-0.05818,0.50224,-0.56042,324.39
200.2,-0.062985,0.17046,-0.23345,326.92
201.5,-0.066948,-0.45163,0.38468,331.7
202.7,-0.068486,1.1095,-1.178,319.61
204,-0.059612,-0.46697,0.40736,331.88
205.2,-0.06241,0.48658,-0.54899,324.48
206.5,-0.057419,1.4387,-1.4961,317.15
207.7,-0.051911,-0.71656,0.66464,333.87
209,-0.047132,-0.31937,0.27224,330.83
210.2,-0.071294,-0.79807,0.72678,334.35
211.5,-0.043118,0.33437,-0.37749,325.8
212.7,-0.054569,0.26652,-0.32109,326.24
214,-0.058017,-0.003346,-0.054671,328.3
215.2,-0.052153,-0.34295,0.2908,330.97
216.5,-0.057706,0.45821,-0.51592,324.73
217.7,-0.057401,-0.39326,0.33586,331.32
219,-0.069209,-0.63021,0.561,333.07
220.2,-0.066463,-0.26743,0.20097,330.28
221.5,-0.068777,0.2736,-0.34237,326.08
222.7,-0.039891,0.80354,-0.84343,322.2
224,-0.049531,0.52942,-0.57895,324.25
225.2,-0.051996,0.27336,-0.32535,326.21
226.5,-0.051374,0.025125,-0.076499,328.13
227.7,-0.054309,0.98381,-1.0381,320.69
229,-0.059165,-0.18055,0.12139,329.66
230.2,-0.027167,1.5425,-1.5697,316.58
231.5,-0.040988,0.26597,-0.30696,326.35
232.7,-0.044735,0.25576,-0.30049,326.4
234,-0.052224,0.62745,-0.67967,323.47
235.2,-0.042032,-0.27552,0.23349,330.53
236.5,-0.036664,-0.53973,0.50306,332.62
237.7,-0.030426,-0.60442,0.57399,333.17
239,-0.032345,0.73903,-0.77137,322.76
240.3,-0.037591,0.13901,-0.1766,327.36
241.5,-0.043527,0.54831,-0.59184,324.15
242.8,-0.066491,-0.91363,0.84714,335.28
244,-0.032535,-0.5379,0.50537,332.63
245.3,-0.057474,0.279,-0.33648,326.12
246.5,-0.041306,-0.50029,0.45898,332.28
247.8,-0.044385,0.054292,-0.098677,327.96
249,-0.055335,0.50621,-0.56155,324.38
250.3,-0.03891,0.7217,-0.76061,322.84
251.5,-0.03969,0.53647,-0.57616,324.27
252.8,-0.045644,-0.57958,0.53394,332.86
254,-0.053571,-0.81323,0.75966,334.6
255.3,-0.040603,0.87421,-0.91482,321.65
256.5,-0.045311,0.3522,-0.39751,325.65
257.8,-0.041114,-0.17455,0.13344,329.76
259,-0.02662,-1.3253,1.2987,338.77
260.3,-0.0070542,1.8949,-1.9019,314.01
261.5,-0.020982,0.88844,-0.90942,321.69
262.8,-0.044441,-0.020611,-0.02383,328.54
264,-0.045983,-0.6771,0.63111,333.61
265.3,-0.034372,0.05459,-0.088962,328.04
266.5,-0.034186,-0.46983,0.43565,332.1
267.8,-0.022816,0.10982,-0.13264,327.7
269,-0.033892,0.18069,-0.21459,327.07
270.3,-0.037661,-1.1114,1.0737,337.03
271.5,-0.056683,-0.65985,0.60317,333.39
272.8,-0.048458,-0.54549,0.49703,332.57
274,-0.030563,1.5548,-1.5854,316.46
275.3,-0.039577,-0.31506,0.27548,330.86
276.5,-0.045058,-0.86682,0.82176,335.08
277.8,-0.054893,-0.56661,0.51172,332.68
279,-0.02403,-1.0925,1.0684,336.99
280.3,-0.037967,-1.1189,1.0809,337.09
281.6,-0.038699,-0.029036,-0.0096632,328.65
282.8,-0.058206,0.06657,-0.12478,327.76
284.1,-0.036062,0.5599,-0.59596,324.11
285.3,-0.027357,1.1173,-1.1447,319.87
286.6,-0.040005,-1.3264,1.2864,338.68
287.8,-0.031129,-0.56607,0.53494,332.86
289.1,-0.04005,-0.49677,0.45672,332.26
290.3,-0.059945,0.46819,-0.52813,324.64
291.6,-0.051677,0.18236,-0.23404,326.91
292.8,-0.055266,-0.02836,-0.026906,328.52
294.1,-0.07662,-2.4672,2.3906,347.22
295.3,-0.056811,-1.8618,1.805,342.69
296.6,-0.040874,1.4106,-1.4515,317.5
297.8,-0.047112,1.3963,-1.4434,317.56
299.1,-0.044977,-0.41138,0.3664,331.56
300.3,-0.053625,-0.1246,0.070976,329.27
301.6,-0.054661,-0.53071,0.47605,332.41
302.8,-0.054351,0.40661,-0.46097,325.16
304.1,-0.044544,0.03349,-0.078033,328.12
305.3,-0.043951,0.85983,-0.90378,321.73
306.6,-0.060643,-0.20761,0.14697,329.86
307.8,-0.046303,-0.22506,0.17875,330.11
309.1,-0.036442,-0.18862,0.15218,329.9
310.3,-0.043491,0.74652,-0.79001,322.61
311.6,-0.047969,0.71729,-0.76526,322.8
312.8,-0.045125,0.49298,-0.53811,324.56
314.1,-0.05307,0.26229,-0.31536,326.29
315.3,-0.046771,0.50284,-0.54961,324.47
316.6,-0.076928,-0.89879,0.82186,335.08
317.8,-0.060832,-0.74962,0.68878,334.05
319.1,-0.046523,0.15514,-0.20167,327.17
320.4,-0.033335,2.0202,-2.0535,312.84
321.6,-0.055726,-0.92497,0.86925,335.45
322.9,-0.053875,-0.15333,0.099456,329.49
324.1,-0.048462,0.40503,-0.45349,325.22
325.4,-0.068493,0.89919,-0.96768,321.24
326.6,-0.049989,0.050556,-0.10055,327.95
327.9,-0.050278,-0.34208,0.2918,330.98
329.1,-0.037389,0.87831,-0.91569,321.64
330.4,-0.039939,-0.62012,0.58018,333.21
331.6,-0.033764,0.9125,-0.94626,321.4
332.9,-0.059822,-1.2859,1.226,338.21
334.1,-0.037361,0.052404,-0.089765,328.03
335.4,-0.044316,-0.15987,0.11555,329.62
336.6,-0.049547,-1.0679,1.0184,336.6
337.9,-0.02707,0.063848,-0.090919,328.02
339.1,-0.042205,-1.3288,1.2866,338.68
340.4,-0.056368,-2.1319,2.0756,344.78
341.6,-0.032843,-0.12905,0.096209,329.47
342.9,-0.033127,-0.72661,0.69348,334.09
344.1,-0.040929,0.18355,-0.22448,326.99
345.4,-0.053099,-1.0175,0.96438,336.19
346.6,-0.038825,-0.25529,0.21647,330.4
347.9,-0.028223,0.79887,-0.8271,322.33
349.1,-0.019098,0.94006,-0.95915,321.3
350.4,-0.036733,0.2889,-0.32563,326.21
351.6,-0.034014,0.18959,-0.22361,327
352.9,-0.038359,-0.24463,0.20627,330.32
354.1,-0.038557,-0.34693,0.30837,331.11
355.4,-0.054269,-0.52085,0.46658,332.33
356.6,-0.029934,-0.61117,0.58124,333.22
357.9,-0.03772,0.12017,-0.15789,327.5
359.1,-0.053797,-1.6412,1.5874,341.01
360.4,-0.027402,1.5808,-1.6082,316.28
361.7,-0.033678,-0.62667,0.59299,333.31
362.9,-0.027079,-1.1268,1.0997,337.23
364.2,-0.039238,0.70758,-0.74682,322.95
365.4,-0.033663,1.2689,-1.3026,318.65
366.7,-0.02375,0.58002,-0.60377,324.05
367.9,-0.031818,0.21491,-0.24672,326.82
369.2,-0.047515,-0.69585,0.64834,333.74
370.4,-0.044834,-1.3001,1.2553,338.44
371.7,-0.025217,-0.15319,0.12798,329.72
372.9,-0.032047,0.57281,-0.60486,324.05
374.2,-0.039674,-0.96781,0.92814,335.91
375.4,-0.036167,-0.80219,0.76602,334.65
376.7,-0.020323,0.95893,-0.97925,321.15
377.9,-0.012745,1.2904,-1.3032,318.64
379.2,-0.012889,0.20112,-0.21401,327.07
380.4,-0.0041712,2.2167,-2.2209,311.54
381.7,-0.030844,-1.5555,1.5246,340.52
382.9,-0.0063093,1.0322,-1.0385,320.69
384.2,-0.0324,0.11223,-0.14463,327.61
385.4,-0.010057,0.56943,-0.57949,324.24
386.7,-0.0048532,1.6092,-1.614,316.24
387.9,-0.026236,-0.70978,0.68354,334.01
389.2,-0.025055,0.69691,-0.72196,323.14
390.4,-0.026106,0.32271,-0.34882,326.03
391.7,-0.028437,0.81427,-0.84271,322.21
392.9,-0.032958,-0.49147,0.45851,332.27
394.2,-0.033492,-1.3785,1.345,339.13
395.4,-0.027492,1.0462,-1.0737,320.42
396.7,-0.019604,-0.076282,0.056678,329.16
397.9,-0.029151,-1.5692,1.54,340.64
399.2,-0.027736,-0.12687,0.099131,329.49
400.5,-0.015573,0.17743,-0.19301,327.23
401.7,-0.01651,0.1613,-0.17781,327.35
403,-0.012851,-0.37552,0.36267,331.53
404.2,-0.0095636,0.56276,-0.57232,324.3
405.5,-0.022023,-0.12697,0.10494,329.54
406.7,-0.033941,-1.4568,1.4228,339.73
408,-0.0077021,0.2215,-0.2292,326.95
409.2,-0.027286,0.092697,-0.11998,327.8
410.5,-0.021045,0.098657,-0.1197,327.8
411.7,0.0040366,-0.23706,0.24109,330.59
413,-0.024142,-0.02538,0.0012379,328.73
414.2,-0.023867,-0.17205,0.14818,329.87
415.5,-0.022736,-0.26292,0.24019,330.58
416.7,-0.020239,0.14116,-0.16139,327.48
418,-0.0038346,1.2105,-1.2143,319.33
419.2,-0.0081195,0.11402,-0.12214,327.78
420.5,-0.031603,-0.23034,0.19874,330.26
421.7,-0.019377,0.85693,-0.8763,321.95
423,-0.029081,-0.9667,0.93762,335.98
424.2,-0.019878,0.61915,-0.63902,323.78
425.5,-0.0096689,1.0896,-1.0993,320.22
426.7,-0.022266,-0.31446,0.2922,330.99
428,-0.025239,-0.23477,0.20953,330.35
429.2,0.0061144,1.0201,-1.014,320.88
430.5,-0.0064284,0.19206,-0.19849,327.19
431.7,-0.023812,-0.12029,0.096478,329.47
433,-0.010719,0.79029,-0.80101,322.53
434.2,-0.020723,0.40636,-0.42708,325.42
435.5,-0.024852,-0.30214,0.27729,330.87
436.7,-0.030316,-0.95992,0.9296,335.92
438,-0.0022341,-0.011194,0.0089598,328.79
439.2,0.0032218,0.61638,-0.61316,323.98
440.5,-0.0036243,0.51428,-0.5179,324.72
441.8,-0.00016969,-1.0771,1.077,337.06
443,0.0081095,1.3354,-1.3273,318.46
444.3,-0.018626,-0.80449,0.78587,334.8
445.5,-0.020741,-0.5738,0.55306,333
446.8,-0.010141,0.53383,-0.54397,324.52
448,-0.014054,-0.42974,0.41568,331.94
449.3,0.0074357,0.37673,-0.3693,325.87
450.5,-0.003507,0.81214,-0.81565,322.42
451.8,-0.0062496,0.19005,-0.1963,327.21
453,0.0062906,-0.28458,0.29087,330.98
454.3,-0.0009645,-0.25291,0.25195,330.67
455.5,-0.0025271,1.0313,-1.0338,320.73
456.8,-0.036083,-1.0869,1.0508,336.85
458,-0.0023094,0.48348,-0.48579,324.97
459.3,0.0010436,-0.30596,0.307,331.1
460.5,0.0056687,0.83326,-0.8276,322.32
461.8,0.0036973,0.86877,-0.86507,322.03
463,-0.010075,-0.20642,0.19634,330.24
464.3,-0.0086844,-0.48982,0.48113,332.45
465.5,-8.4335e-05,0.20732,-0.2074,327.12
466.8,0.011982,1.363,-1.351,318.27
468,0.0087617,0.20601,-0.19724,327.2
469.3,0.0049285,-1.0171,1.022,336.63
470.5,0.010358,0.29001,-0.27965,326.56
471.8,0.0057758,0.1072,-0.10142,327.94
473,-0.0092155,-0.29217,0.28295,330.91
474.3,0.01414,0.73563,-0.72149,323.14
475.5,0.0061502,-0.0023725,0.0085227,328.79
476.8,0.0003002,0.27119,-0.27089,326.63
478,0.00056144,-0.46212,0.46268,332.3
479.3,-0.011879,-0.40462,0.39275,331.76
480.6,-0.00098444,-1.1085,1.1075,337.29
481.8,-0.017349,0.21101,-0.22836,326.96
483.1,0.0072686,0.29078,-0.28351,326.53
484.3,0.0025758,-0.10525,0.10783,329.56
485.6,-0.0052571,-0.81983,0.81457,335.03
486.8,0.012695,0.33364,-0.32094,326.24
488.1,-0.0050794,-0.0067236,0.0016443,328.74
489.3,7.2218e-05,-0.1074,0.10747,329.56
490.6,0.0016315,-0.51714,0.51877,332.74
491.8,0.0229,0.50383,-0.48093,325
493.1,-0.01791,-1.9001,1.8822,343.29
494.3,0.015561,-0.19255,0.20811,330.34
495.6,0.014816,-0.76052,0.77534,334.72
496.8,-0.0057078,-1.0683,1.0626,336.95
498.1,0.027551,0.39308,-0.36553,325.9
499.3,0.0068097,-0.9292,0.93601,335.97
500.6,-0.001972,-0.85603,0.85406,335.33
501.8,0.012012,1.1388,-1.1268,320.01
503.1,0.018941,1.2689,-1.2499,319.06
504.3,0.0063732,0.86786,-0.86148,322.06
505.6,0.028798,0.35617,-0.32737,326.19
506.8,0.012138,0.045252,-0.033114,328.47
508.1,0.01829,0.40268,-0.38439,325.75
509.3,0.013276,0.24411,-0.23084,326.94
510.6,0.041396,0.95128,-0.90989,321.69
511.8,0.016908,-0.27932,0.29622,331.02
513.1,0.023089,0.46238,-0.4393,325.33
514.3,0.0068519,-0.65773,0.66458,333.87
515.6,0.029355,-0.54309,0.57244,333.15
516.8,0.020529,0.087392,-0.066863,328.21
518.1,0.004499,0.75953,-0.75503,322.88
519.3,0.025959,0.013661,0.012298,328.82
520.6,0.018293,-0.42708,0.44537,332.17
521.9,0.013646,-1.1458,1.1595,337.7
523.1,0.0080107,-0.89694,0.90495,335.73
524.4,0.02053,-0.014969,0.035499,329
525.6,0.030498,0.22258,-0.19208,327.24
526.9,0.014982,-0.7672,0.78218,334.78
528.1,0.015709,0.84707,-0.83136,322.29
529.4,0.023845,-1.0467,1.0706,337.01
530.6,0.021733,0.46548,-0.44375,325.29
531.9,0.032149,-0.077554,0.1097,329.57
533.1,0.0079171,-0.93511,0.94302,336.02
534.4,0.016852,0.33048,-0.31363,326.3
535.6,0.035993,0.4668,-0.4308,325.39
536.9,0.026305,-0.17403,0.20034,330.28
538.1,0.021684,0.036291,-0.014607,328.61
539.4,0.018954,-0.42549,0.44444,332.16
540.6,0.029638,2.1255,-2.0959,312.51
541.9,0.016705,-1.0151,1.0318,336.71
543.1,0.013957,-1.7102,1.7241,342.06
544.4,0.023291,-0.072626,0.095918,329.47
545.6,0.020611,0.29929,-0.27868,326.57
546.9,0.01396,-0.61503,0.62899,333.59
548.1,0.019189,-0.34585,0.36504,331.55
549.4,0.018034,0.39992,-0.38188,325.77
550.6,0.027149,1.0594,-1.0323,320.74
551.9,0.025831,0.60448,-0.57865,324.25
553.1,0.020799,-0.43272,0.45352,332.23
554.4,0.021837,-0.066944,0.088781,329.41
555.6,0.032102,-0.099687,0.13179,329.74
556.9,0.027995,0.34405,-0.31605,326.28
558.1,0.017169,-1.1947,1.2119,338.1
559.4,0.030901,0.86213,-0.83123,322.29
560.7,0.032874,0.020158,0.012716,328.82
561.9,0.026947,-0.40101,0.42796,332.04
563.2,0.012604,-0.35249,0.36509,331.55
564.4,0.015186,-0.42668,0.44186,332.14
565.7,0.011003,-0.099429,0.11043,329.58
566.9,0.011011,0.31679,-0.30578,326.36
568.2,0.0066649,-0.053414,0.060079,329.19
569.4,0.032251,-0.054685,0.086937,329.4
570.7,0.035039,1.9041,-1.869,314.27
571.9,0.014279,-0.92285,0.93713,335.98
573.2,0.034171,0.5686,-0.53443,324.59
574.4,0.019383,-0.23062,0.25,330.66
575.7,0.030709,-0.020095,0.050804,329.12
576.9,0.019613,0.88796,-0.86835,322.01
578.2,0.028266,-0.31796,0.34623,331.4
579.4,0.036716,0.82089,-0.78417,322.66
580.7,0.015275,-0.07811,0.093385,329.45
581.9,0.041119,1.451,-1.4099,317.82
583.2,0.033142,0.54309,-0.50995,324.78
584.4,0.014885,0.17612,-0.16124,327.48
585.7,1.0199e-05,-0.88029,0.8803,335.54
586.9,0.018011,-0.37327,0.39128,331.75
588.2,0.0039014,-1.7281,1.732,342.12
589.4,0.01419,0.87719,-0.863,322.05
590.7,0.024494,-0.26082,0.28531,330.93
591.9,0.01876,-0.18043,0.19919,330.27
593.2,0.018129,0.48301,-0.46488,325.13
594.4,0.017039,0.67625,-0.65921,323.63
595.7,0.015085,0.019363,-0.0042784,328.69
596.9,0.023077,-0.01032,0.033397,328.98
598.2,0.03449,0.16237,-0.12788,327.74
599.4,0.0011682,-0.94043,0.9416,336.01
600.7,0.038208,0.40359,-0.36539,325.9
602,0.026837,0.57267,-0.54584,324.5
603.2,0.021502,-0.49733,0.51883,332.74
604.5,0.026289,-0.72812,0.75441,334.56
605.7,0.021732,-1.8667,1.8884,343.33
607,0.037189,-0.84288,0.88007,335.53
608.2,0.030254,-0.40417,0.43442,332.09
609.5,0.03486,-0.26849,0.30335,331.07
610.7,0.050963,0.90415,-0.85319,322.12
612,0.044428,0.95591,-0.91148,321.67
613.2,0.024019,-1.2261,1.2501,338.4
614.5,0.036855,1.0089,-0.97204,321.21
615.7,0.025012,0.0054159,0.019596,328.88
617,0.042282,0.95881,-0.91653,321.63
618.2,0.039065,1.0678,-1.0287,320.77
619.5,0.040538,0.39903,-0.35849,325.95
620.7,0.032451,0.33547,-0.30302,326.38
622,0.02008,-0.19325,0.21333,330.38
623.2,0.017513,-0.49981,0.51733,332.73
624.5,0.041076,0.26942,-0.22835,326.96
625.7,0.029589,0.36273,-0.33314,326.15
627,0.03172,0.28965,-0.25793,326.73
628.2,0.023043,-1.4055,1.4285,339.78
629.5,0.037904,0.044636,-0.006732,328.67
630.7,0.021462,1.362,-1.3406,318.35
632,0.042612,0.75695,-0.71434,323.2
633.2,0.025645,0.50254,-0.47689,325.04
634.5,0.04511,-0.19645,0.24156,330.59
635.7,0.018883,-0.17117,0.19006,330.2
637,0.022322,-0.44337,0.46569,332.33
638.2,0.039791,-0.97033,1.0101,336.54
639.5,0.034121,-1.5387,1.5728,340.89
640.8,0.058893,1.0632,-1.0043,320.96
642,0.023235,-1.277,1.3002,338.78
643.3,0.036689,0.16839,-0.13171,327.71
644.5,0.03913,0.23863,-0.1995,327.18
645.8,0.024861,-0.22903,0.25389,330.69
647,0.048358,0.509,-0.46064,325.16
648.3,0.015164,-0.92473,0.9399,336
649.5,0.037101,0.12391,-0.086809,328.05
650.8,0.039389,0.40055,-0.36117,325.93
652,0.027217,-0.44329,0.4705,332.37
653.3,0.052778,-0.7346,0.78737,334.82
654.5,0.04065,0.825,-0.78435,322.66
655.8,0.038249,0.17714,-0.13889,327.65
657,0.050942,0.84813,-0.79718,322.56
658.3,0.051399,-0.64209,0.69349,334.09
659.5,0.052178,0.12041,-0.068235,328.2
660.8,0.051643,0.195,-0.14336,327.62
662,0.041772,-0.11141,0.15318,329.91
663.3,0.053086,0.73216,-0.67907,323.47
664.5,0.044257,-0.61374,0.65799,333.82
665.8,0.047518,-0.23614,0.28366,330.92
667,0.036363,3.2366,-3.2002,303.97
668.3,0.030067,0.077577,-0.04751,328.36
669.5,0.041676,1.1071,-1.0655,320.48
670.8,0.0254,-0.81339,0.83879,335.21
672,0.02799,-0.55236,0.58035,333.22
673.3,0.034726,-0.29249,0.32721,331.26
674.5,0.038418,-0.0025314,0.040949,329.04
675.8,0.05705,1.0919,-1.0349,320.72
677,0.011804,-0.054825,0.066629,329.24
678.3,0.018104,-2.4505,2.4686,347.82
679.5,0.049072,1.0654,-1.0163,320.86
680.8,0.037114,0.92744,-0.89033,321.84
682.1,0.034459,-0.11262,0.14708,329.86
683.3,0.04565,1.0478,-1.0021,320.97
684.6,0.024818,-0.51801,0.54283,332.92
685.8,0.027974,0.12411,-0.096135,327.98
687.1,0.034119,0.056179,-0.02206,328.55
688.3,0.025169,0.096333,-0.071163,328.17
689.6,0.05302,1.7882,-1.7352,315.3
690.8,0.049957,0.18526,-0.13531,327.68
692.1,0.046848,1.6473,-1.6004,316.34
693.3,0.040676,-0.041235,0.08191,329.36
694.6,0.043964,-0.12271,0.16668,330.01
695.8,0.026253,0.74575,-0.71949,323.16
697.1,0.057565,-0.20447,0.26204,330.75
698.3,0.039701,-0.13601,0.17571,330.08
699.6,0.024398,-0.44885,0.47325,332.39
700.8,0.057659,-0.46594,0.5236,332.78
702.1,0.05064,0.30253,-0.25189,326.78
703.3,0.055156,0.93092,-0.87576,321.95
704.6,0.042638,-0.46814,0.51078,332.68
705.8,0.040446,1.1453,-1.1049,320.18
707.1,0.019339,0.10531,-0.085974,328.06
708.3,-0.00086238,-1.0984,1.0976,337.22
709.6,0.012468,-1.3043,1.3167,338.91
710.8,0.024679,0.165,-0.14032,327.64
712.1,0.021041,0.26569,-0.24465,326.83
713.3,0.034152,0.56918,-0.53502,324.59
714.6,0.022726,-0.38646,0.40919,331.89
715.8,0.014876,-0.27252,0.2874,330.95
717.1,0.011647,-0.70098,0.71263,334.24
718.3,0.031045,-0.00086249,0.031907,328.97
719.6,0.033326,-0.60629,0.63961,333.67
720.9,0.026668,-0.62228,0.64895,333.75
722.1,0.031362,-0.18917,0.22054,330.43
723.4,0.034014,-0.50426,0.53828,332.89
724.6,0.025848,0.47582,-0.44997,325.24
725.9,0.027272,0.15624,-0.12896,327.73
727.1,0.061695,1.1721,-1.1104,320.13
728.4,0.058051,-0.3183,0.37635,331.64
729.6,0.030584,-0.69065,0.72123,334.3
730.9,0.038827,-0.11707,0.1559,329.93
732.1,0.037822,-0.72991,0.76773,334.66
733.4,0.048747,0.20918,-0.16044,327.48
734.6,0.048692,0.14497,-0.096279,327.98
735.9,0.058242,1.0144,-0.95612,321.33
737.1,0.059049,-0.12107,0.18011,330.12
738.4,0.031491,0.034841,-0.0033493,328.7
739.6,0.015419,-0.34148,0.3569,331.49
740.9,0.036794,-0.99157,1.0284,336.68
742.1,0.024875,0.95051,-0.92563,321.56
743.4,0.045486,0.9912,-0.94571,321.41
744.6,0.037334,-0.12101,0.15834,329.95
745.9,0.036069,-0.98941,1.0255,336.66
747.1,0.031797,-0.33369,0.36549,331.55
748.4,0.033928,0.5956,-0.56167,324.38
749.6,0.047863,-0.1424,0.19027,330.2
750.9,0.033266,-0.23755,0.27082,330.82
752.1,0.053239,0.16673,-0.11349,327.85
753.4,0.036213,1.2009,-1.1647,319.71
754.6,0.021249,-0.93075,0.952,336.09
755.9,0.023244,-1.5814,1.6047,341.14
757.1,0.027975,-1.1257,1.1537,337.65
758.4,0.03845,-0.60511,0.64356,333.7
759.6,0.044336,0.12228,-0.077945,328.12
760.9,0.047809,-0.61578,0.66359,333.86
762.2,0.062784,-0.16489,0.22768,330.49
763.4,0.036325,-0.19933,0.23565,330.55
764.7,0.063975,1.5335,-1.4695,317.36
765.9,0.039701,-0.47426,0.51396,332.7
767.2,0.029085,-0.35205,0.38114,331.67
768.4,0.053303,0.45295,-0.39964,325.63
769.7,0.046388,0.9155,-0.86911,322
770.9,0.034287,0.68022,-0.64593,323.73
772.2,0.055366,-0.1881,0.24347,330.61
773.4,0.040828,-0.39407,0.4349,332.09
774.7,0.032373,-1.2059,1.2383,338.31
775.9,0.044128,0.3755,-0.33137,326.16
777.2,0.03278,0.11326,-0.080481,328.1
778.4,0.034134,-0.48632,0.52046,332.75
779.7,0.03529,-0.74976,0.78505,334.8
780.9,0.051287,0.059696,-0.008409,328.66
782.2,0.033392,0.72743,-0.69404,323.36
783.4,0.053517,0.44629,-0.39277,325.69
784.7,0.048983,0.82828,-0.77929,322.7
785.9,0.04002,-0.18506,0.22508,330.47
787.2,0.026721,0.10174,-0.075016,328.14
788.4,0.034535,-1.1801,1.2146,338.12
789.7,0.026386,-0.050255,0.07664,329.32
790.9,0.031498,0.43373,-0.40224,325.61
792.2,0.036058,0.069153,-0.033095,328.47
793.4,0.038796,0.083021,-0.044226,328.38
794.7,0.039941,-0.58499,0.62493,333.56
795.9,0.050362,0.12308,-0.072713,328.16
797.2,0.042723,-0.027943,0.070666,329.27
798.4,0.045884,0.087114,-0.04123,328.41
799.7,0.031284,0.091982,-0.060698,328.26
801,0.035538,1.1081,-1.0726,320.43
802.2,0.032015,-0.44782,0.47983,332.44
803.5,0.031505,0.022065,0.0094396,328.8
804.7,0.031462,-0.61578,0.64725,333.73
806,0.037307,0.088405,-0.051098,328.33
807.2,0.043892,-1.239,1.2829,338.65
808.5,0.032722,-0.42129,0.45402,332.24
809.7,0.046987,-0.8578,0.90479,335.72
811,0.066619,0.45555,-0.38893,325.72
812.2,0.055061,-0.33872,0.39378,331.77
813.5,0.045953,-0.88393,0.92988,335.92
814.7,0.060679,0.16243,-0.10175,327.94
816,0.057886,1.0383,-0.98044,321.14
817.2,0.041254,-1.2042,1.2455,338.36
818.5,0.036029,-0.45533,0.49136,332.53
819.7,0.028996,-1.1116,1.1406,337.55
821,0.043268,-0.71266,0.75593,334.57
822.2,0.033034,-0.03897,0.072003,329.28
823.5,0.047818,0.22138,-0.17357,327.38
824.7,0.040261,-0.38199,0.42226,331.99
826,0.045223,-1.0677,1.113,337.34
827.2,0.052225,-0.46397,0.5162,332.72
828.5,0.044467,-0.67684,0.72131,334.31
829.7,0.051354,-1.2645,1.3158,338.9
831,0.051517,0.058861,-0.0073446,328.67
832.2,0.05161,0.63248,-0.58087,324.23
833.5,0.070094,0.25878,-0.18868,327.27
834.7,0.059002,-0.59305,0.65206,333.77
836,0.04886,-0.63742,0.68628,334.03
837.2,0.033159,-1.5339,1.5671,340.85
838.5,0.054431,-0.60094,0.65537,333.8
839.7,0.057273,0.55569,-0.49841,324.87
841,0.065655,-0.075845,0.1415,329.82
842.3,0.069165,-0.47392,0.54309,332.93
843.5,0.057085,0.095935,-0.038851,328.42
844.8,0.058486,-1.0879,1.1464,337.59
846,0.074078,-0.37748,0.45156,332.22
847.3,0.074031,0.76323,-0.6892,323.39
848.5,0.071363,1.6041,-1.5327,316.87
849.8,0.060202,0.45758,-0.39737,325.65
851,0.062326,0.21336,-0.15103,327.56
852.3,0.047061,0.3572,-0.31014,326.33
853.5,0.070807,-0.4353,0.50611,332.64
854.8,0.057825,-0.35555,0.41337,331.92
856,0.083144,1.1416,-1.0584,320.54
857.3,0.06758,0.30225,-0.23467,326.91
858.5,0.077161,1.7473,-1.6701,315.8
859.8,0.066031,0.55078,-0.48475,324.98
861,0.076882,0.55988,-0.483,324.99
862.3,0.082219,0.00088591,0.081333,329.35
863.5,0.072271,-0.57269,0.64496,333.71
864.8,0.067951,0.073047,-0.0050964,328.69
866,0.071422,0.4637,-0.39227,325.69
867.3,0.059449,-0.29157,0.35102,331.44
868.5,0.079377,0.097108,-0.017731,328.59
869.8,0.068687,-0.24302,0.3117,331.14
871,0.075281,0.19798,-0.1227,327.78
872.3,0.074007,1.2173,-1.1433,319.88
873.5,0.064954,-0.86857,0.93352,335.95
874.8,0.088947,-0.60112,0.69007,334.06
876,0.086433,1.2283,-1.1419,319.89
877.3,0.083991,-0.20789,0.29188,330.98
878.5,0.074075,-0.34069,0.41476,331.93
879.8,0.081229,0.49086,-0.40963,325.56
881.1,0.078957,0.09977,-0.020813,328.56
882.3,0.073938,0.31035,-0.23642,326.9
883.6,0.062942,0.20179,-0.13885,327.65
884.8,0.083268,0.57462,-0.49135,324.92
886.1,0.09824,1.3107,-1.2124,319.35
887.3,0.081159,0.062199,0.01896,328.87
888.6,0.060419,0.69037,-0.62995,323.85
889.8,0.065506,0.12941,-0.063907,328.23
891.1,0.088761,-0.57897,0.66773,333.89
892.3,0.093068,-0.26288,0.35595,331.48
893.6,0.091432,-1.1313,1.2228,338.18
894.8,0.07908,0.50542,-0.42634,325.43
896.1,0.087641,-0.66116,0.7488,334.52
897.3,0.071245,0.76069,-0.68944,323.39
898.6,0.077711,0.0018396,0.075871,329.31
899.8,0.077074,-0.33507,0.41214,331.91
901.1,0.094772,-0.32344,0.41821,331.96
902.3,0.076548,-0.17864,0.25519,330.7
903.6,0.079618,-0.054527,0.13414,329.76
904.8,0.098943,0.60198,-0.50304,324.83
906.1,0.071515,-0.1552,0.22671,330.48
907.3,0.091064,-0.83469,0.92576,335.89
908.6,0.08163,0.14978,-0.068148,328.2
909.8,0.075554,-1.0641,1.1396,337.54
911.1,0.070861,-0.096468,0.16733,330.02
912.3,0.076032,0.3932,-0.31717,326.27
913.6,0.081006,0.11098,-0.02997,328.49
914.8,0.076889,0.14036,-0.063472,328.23
916.1,0.086508,1.2165,-1.13,319.98
917.3,0.072863,0.54712,-0.47426,325.06
918.6,0.082715,-1.1866,1.2693,338.55
919.8,0.073126,0.35841,-0.28529,326.52
921.1,0.079214,-0.26801,0.34722,331.41
922.4,0.059551,0.29601,-0.23646,326.9
923.6,0.078771,0.39193,-0.31316,326.3
924.9,0.062049,0.20634,-0.14429,327.61
926.1,0.075336,-0.77149,0.84683,335.28
927.4,0.086803,0.5891,-0.5023,324.84
928.6,0.057159,-0.583,0.64016,333.68
929.9,0.073935,-0.4378,0.51174,332.68
931.1,0.084207,0.97379,-0.88959,321.84
932.4,0.051747,-0.13386,0.18561,330.16
933.6,0.070872,-1.1018,1.1727,337.8
934.9,0.092161,0.71719,-0.62503,323.89
936.1,0.08968,0.27785,-0.18817,327.27
937.4,0.083859,0.79887,-0.71501,323.19
938.6,0.072463,0.32422,-0.25176,326.78
939.9,0.090738,-0.074375,0.16511,330
941.1,0.071603,-0.90546,0.97707,336.28
942.4,0.070903,-0.6706,0.7415,334.46
943.6,0.074161,-0.72569,0.79986,334.91
944.9,0.057012,0.24507,-0.18805,327.27
946.1,0.071565,-0.17423,0.2458,330.63
947.4,0.075663,-0.61799,0.69365,334.09
948.6,0.083661,0.51609,-0.43243,325.38
949.9,0.055011,-0.72027,0.77528,334.72
951.1,0.083145,0.059259,0.023886,328.91
952.4,0.078172,0.34216,-0.26399,326.68
953.6,0.079664,0.70875,-0.62909,323.86
954.9,0.064672,0.30868,-0.24401,326.84
956.1,0.067226,-0.40701,0.47423,332.39
957.4,0.073403,-0.77982,0.85322,335.33
958.6,0.070264,1.3317,-1.2614,318.97
959.9,0.072068,0.54273,-0.47066,325.08
961.2,0.068655,-0.20994,0.27859,330.88
962.4,0.064429,1.5788,-1.5144,317.01
963.7,0.063109,-0.89817,0.96128,336.16
964.9,0.064925,0.19246,-0.12753,327.74
966.2,0.067031,-0.1467,0.21373,330.38
967.4,0.065409,0.51273,-0.44732,325.26
968.7,0.074052,-1.5667,1.6408,341.42
969.9,0.075957,0.53331,-0.45736,325.19
971.2,0.078744,-0.3815,0.46024,332.29
972.4,0.062154,-1.4712,1.5333,340.59
973.7,0.075612,0.71121,-0.6356,323.81
974.9,0.088166,0.68725,-0.59909,324.09
976.2,0.0671,0.4387,-0.3716,325.85
977.4,0.098837,0.26658,-0.16775,327.43
978.7,0.091273,0.11986,-0.028584,328.5
979.9,0.081634,0.12745,-0.045812,328.37
981.2,0.085381,-0.22994,0.31532,331.16
982.4,0.068248,-0.47192,0.54017,332.9
983.7,0.050358,-1.1037,1.1541,337.65
984.9,0.0932,0.51603,-0.42283,325.45
986.2,0.068146,-0.44003,0.50818,332.66
987.4,0.07647,-0.10495,0.18142,330.13
988.7,0.10648,0.68382,-0.57734,324.26
989.9,0.077246,-0.036188,0.11343,329.6
991.2,0.073044,0.54178,-0.46873,325.1
992.4,0.078394,0.2304,-0.15201,327.55
993.7,0.088551,-0.1003,0.18885,330.19
994.9,0.071339,0.87968,-0.80834,322.47
996.2,0.083376,-0.90948,0.99285,336.41
997.4,0.082057,-0.17942,0.26147,330.75
998.7,0.092591,0.50097,-0.40838,325.57
1000,0.090275,0.065458,0.024817,328.92


==> data_thermo/rdf_kcl.csv <==
r,gKO,gClO,gKCl,nKO,nClO
0.03,0,0,0,0,0
0.09,0,0,0,0,0
0.15,0,0,0,0,0
0.21,0,0,0,0,0
0.27,0,0,0,0,0
0.33,0,0,0,0,0
0.39,0,0,0,0,0
0.45,0,0,0,0,0
0.51,0,0,0,0,0
0.57,0,0,0,0,0
0.63,0,0,0,0,0
0.69,0,0,0,0,0
0.75,0,0,0,0,0
0.81,0,0,0,0,0
0.87,0,0,0,0,0
0.93,0,0,0,0,0
0.99,0,0,0,0,0
1.05,0,0,0,0,0
1.11,0,0,0,0,0
1.17,0,0,0,0,0
1.23,0,0,0,0,0
1.29,0,0,0,0,0
1.35,0,0,0,0,0
1.41,0,0,0,0,0
1.47,0,0,0,0,0
1.53,0,0,0,0,0
1.59,0,0,0,0,0
1.65,0,0,0,0,0
1.71,0,0,0,0,0
1.77,0,0,0,0,0
1.83,0,0,0,0,0
1.89,0,0,0,0,0
1.95,0,0,0,0,0
2.01,0,0,0,0,0
2.07,0,0,0,0,0
2.13,0,0,0,0,0
2.19,0,0,0,0,0
2.25,0,0,0,0,0
2.31,0.00273392,0,0,0.000362188,0
2.37,0.0129862,0,0,0.00217313,0
2.43,0.101293,0,0,0.0170228,0
2.49,0.425882,0,0,0.0825788,0
2.55,1.28553,0,0,0.290112,0
2.61,2.50133,0,0,0.713147,0
2.67,3.72237,0,0,1.37197,0
2.73,4.44922,0,0,2.19522,0
2.79,4.40797,0.0131189,0,3.04708,0.00253531
2.85,3.97287,0.098783,1.15192,3.84824,0.0224556
2.91,3.29218,0.463421,0.709379,4.54038,0.119884
2.97,2.68751,1.19573,2.71433,5.12894,0.381746
3.03,2.2389,1.9942,4.42171,5.63926,0.836291
3.09,1.6654,2.73187,4.95523,6.03405,1.48388
3.15,1.33792,3.00223,4.37509,6.36364,2.22347
3.21,1.04485,3.03262,7.2668,6.63093,2.99928
3.27,0.900446,2.64404,7.05643,6.86997,3.7012
3.33,0.781461,2.22993,7.14904,7.08511,4.3151
3.39,0.700727,1.79498,3.39446,7.28504,4.82724
3.45,0.688823,1.52595,3.4536,7.48859,5.27816
3.51,0.611005,1.19478,2.36121,7.67548,5.64361
3.57,0.642149,1.07597,2.09334,7.87867,5.98406
3.63,0.624418,0.933305,2.0247,8.08294,6.28939
3.69,0.627848,0.845344,2.28933,8.29518,6.57515
3.75,0.624516,0.808136,1.00255,8.51322,6.8573
3.81,0.65525,0.777858,2.58107,8.74937,7.13763
3.87,0.692559,0.771458,1.66096,9.00688,7.42448
3.93,0.708411,0.78492,1.66933,9.27852,7.72546
3.99,0.747745,0.833883,1.39779,9.57407,8.05505
4.05,0.794238,0.816473,1.30121,9.8975,8.38754
4.11,0.83599,0.848081,0.742598,10.2481,8.74321
4.17,0.863282,0.871671,2.12717,10.6208,9.11952
4.23,0.885438,0.852826,0.674856,11.0141,9.49837
4.29,0.884624,0.981331,0.763699,11.4183,9.94676
4.35,0.895853,0.944424,0.845937,11.8392,10.3904
4.41,0.902397,1.01417,1.4915,12.2749,10.8801
4.47,0.963028,0.995154,1.81845,12.7526,11.3738
4.53,0.998825,1.05072,0.980635,13.2615,11.9091
4.59,1.0352,1.05528,1.57492,13.803,12.4611
4.65,0.993142,1.09569,1.52942,14.3361,13.0493
4.71,1.00417,1.04954,2.78947,14.8892,13.6273
4.77,0.97073,1.07075,2.86164,15.4375,14.2322
4.83,1.00992,1.08934,3.47163,16.0225,14.8631
4.89,0.996272,1.09816,2.33279,16.6139,15.515
4.95,1.00739,1.06396,2.13182,17.2267,16.1623
5.01,0.981084,1.07931,3.2972,17.8381,16.8348
5.07,0.990918,1.09478,2.55139,18.4705,17.5335
5.13,0.957896,1.08983,2.23021,19.0963,18.2456
5.19,0.986244,1.0924,2.48787,19.7559,18.9761
5.25,0.958538,1.08557,3.56989,20.4118,19.7189
5.31,1.00892,1.06117,1.87861,21.1181,20.4618
5.37,0.940965,1.0042,2.0097,21.7917,21.1807
5.43,0.985101,1.01924,2.72878,22.5129,21.9268
5.49,0.91238,0.962719,3.37581,23.1956,22.6472
5.55,0.9046,0.977063,3.33192,23.8874,23.3944
5.61,0.930781,0.934025,2.57492,24.6146,24.1242
5.67,0.928429,0.882144,3.45856,25.3557,24.8283
5.73,0.928638,0.91042,2.50684,26.1126,25.5704
5.79,0.938647,0.90688,2.06904,26.8939,26.3252
5.85,0.928017,0.860664,1.67489,27.6824,27.0565
5.91,0.895904,0.885045,1.98584,28.4593,27.824
5.97,0.992186,0.877577,1.76017,29.3372,28.6005


==> data_thermo/rdf_nacl.csv <==
r,gNaO,gClO,gNaCl,nNaO,nClO
0.03,0,0,0,0,0
0.09,0,0,0,0,0
0.15,0,0,0,0,0
0.21,0,0,0,0,0
0.27,0,0,0,0,0
0.33,0,0,0,0,0
0.39,0,0,0,0,0
0.45,0,0,0,0,0
0.51,0,0,0,0,0
0.57,0,0,0,0,0
0.63,0,0,0,0,0
0.69,0,0,0,0,0
0.75,0,0,0,0,0
0.81,0,0,0,0,0
0.87,0,0,0,0,0
0.93,0,0,0,0,0
0.99,0,0,0,0,0
1.05,0,0,0,0,0
1.11,0,0,0,0,0
1.17,0,0,0,0,0
1.23,0,0,0,0,0
1.29,0,0,0,0,0
1.35,0,0,0,0,0
1.41,0,0,0,0,0
1.47,0,0,0,0,0
1.53,0,0,0,0,0
1.59,0,0,0,0,0
1.65,0,0,0,0,0
1.71,0,0,0,0,0
1.77,0,0,0,0,0
1.83,0,0,0,0,0
1.89,0,0,0,0,0
1.95,0,0,0,0,0
2.01,0,0,0,0,0
2.07,0.0748567,0,0,0.00796813,0
2.13,0.334213,0,0,0.0456356,0
2.19,1.31324,0,0,0.202101,0
2.25,3.01818,0,0,0.581673,0
2.31,4.84159,0,0,1.22347,0
2.37,5.80914,0,0,2.03405,0
2.43,5.55544,0,0,2.84897,0
2.49,4.79006,0,0.766926,3.58674,0
2.55,3.75788,0,0.0909187,4.19377,0
2.61,2.68389,0,0,4.64795,0
2.67,1.82428,0,1.32285,4.97102,0
2.73,1.23439,0,0.8002,5.19957,0
2.79,0.803522,0.0224761,1.88978,5.35494,0.00434625
2.85,0.565418,0.140008,0.242812,5.46903,0.0325969
2.91,0.456256,0.478638,1.10111,5.56501,0.133285
2.97,0.32396,1.038,1.20913,5.636,0.360739
3.03,0.228679,1.97871,1.16172,5.68816,0.812025
3.09,0.21683,2.82643,0.148804,5.73959,1.48243
3.15,0.188078,3.03716,0,5.78595,2.23108
3.21,0.169793,3.04213,0.446022,5.82941,3.00978
3.27,0.175891,2.61927,0.0701535,5.87613,3.70554
3.33,0.214313,2.31537,0.412063,5.93517,4.34335
3.39,0.22963,1.93726,0.0675807,6.00072,4.89641
3.45,0.276834,1.54341,0.381668,6.08258,5.35277
3.51,0.326621,1.19288,0.0651899,6.18254,5.71786
3.57,0.406107,1.0616,0,6.31112,6.05397
3.63,0.463606,0.949342,0.341735,6.46288,6.36472
3.69,0.510757,0.823422,0.721381,6.63564,6.64325
3.75,0.58889,0.744407,0.121764,6.84136,6.9033
3.81,0.704071,0.766343,1.22987,7.09526,7.17965
3.87,0.824537,0.732057,0.829982,7.40203,7.45201
3.93,0.876015,0.777841,0.690533,7.73814,7.75045
3.99,1.05318,0.771108,1.22562,8.15465,8.05541
4.05,1.14398,0.813317,1.83818,8.62079,8.38682
4.11,1.26704,0.853614,2.1544,9.15248,8.74502
4.17,1.3063,0.853541,2.65084,9.71677,9.11373
4.23,1.38358,0.89387,1.70523,10.3318,9.51105
4.29,1.40932,0.892016,3.10597,10.9761,9.91887
4.35,1.43929,0.990087,2.9226,11.6527,10.3843
4.41,1.4791,1.00981,3.8553,12.3673,10.8721
4.47,1.43237,0.969747,4.86751,13.0782,11.3535
4.53,1.42736,1.00604,4.72756,13.8059,11.8664
4.59,1.41174,1.03873,4.55595,14.5447,12.41
4.65,1.35733,1.04379,4.63696,15.2738,12.9707
4.71,1.26185,1.06797,5.33601,15.9692,13.5592
4.77,1.21365,1.06819,4.08257,16.6552,14.163
4.83,1.14243,1.10493,5.29212,17.3173,14.8033
4.89,1.0414,1.04811,3.80842,17.9359,15.4259
4.95,0.990129,1.11092,4.12379,18.5386,16.1021
5.01,0.910792,1.10712,4.75071,19.1065,16.7925
5.07,0.883691,1.1412,4.12015,19.6708,17.5212
5.13,0.824914,1.03654,4.16689,20.2101,18.1988
5.19,0.80974,1.08525,4.92916,20.7519,18.925
5.25,0.84635,1.05635,4.42863,21.3314,19.6483
5.31,0.818541,1.05536,3.86757,21.9047,20.3875
5.37,0.808441,1.02433,3.84116,22.4839,21.1213
5.43,0.812431,1.02951,3.38023,23.079,21.8754
5.49,0.831534,0.989714,4.13491,23.7016,22.6164
5.55,0.840632,1.00535,2.47417,24.3448,23.3857
5.61,0.857954,0.977474,2.6388,25.0156,24.1499
5.67,0.881615,0.962339,2.4416,25.7197,24.9185
5.73,0.896109,0.885007,1.90472,26.4506,25.6403
5.79,0.905901,0.885896,2.35007,27.205,26.3781
5.85,0.917236,0.872077,2.37581,27.9848,27.1195
5.91,0.952971,0.891193,1.94654,28.8117,27.8928
5.97,1.00427,0.923276,1.9072,29.7008,28.7102


==> data_thermo/rdf_pair_kcl.csv <==
r,gKCl,gKCl_s
0.125,0,0
0.375,0,0
0.625,0,0
0.875,0,0
1.125,0,0
1.375,0,0
1.625,0,0
1.875,0,0
2.125,0,0.01037
2.375,0,0.14176
2.625,0.093327,0.86582
2.875,1.0892,2.1023
3.125,5.334,3.3089
3.375,4.7988,3.5157
3.625,1.9086,2.8386
3.875,1.6703,2.0152
4.125,1.5495,1.6472
4.375,1.4111,1.7355
4.625,2.1045,2.038
4.875,2.4083,2.3106
5.125,2.8401,2.5319
5.375,2.2704,2.5065
5.625,2.8048,2.439
5.875,2.0495,2.2303
6.125,2.057,2.0592
6.375,1.9305,1.839
6.625,1.5971,1.6815
6.875,1.4014,1.5532
7.125,1.6215,1.5129
7.375,1.407,1.4638
7.625,1.5374,1.4395
7.875,1.234,1.364


==> data_thermo/rdf_pair_nacl.csv <==
r,gNaCl,gNaCl_s
0.125,0,0
0.375,0,0
0.625,0,0
0.875,0,0
1.125,0,0
1.375,0,0
1.625,0,0
1.875,0,0
2.125,0,0.082898
2.375,0,0.26082
2.625,0.74608,0.49723
2.875,0.8552,0.59292
3.125,0.52643,0.5529
3.375,0.22566,0.48625
3.625,0.48903,0.68733
3.875,0.81313,1.259
4.125,2.1149,2.2993
4.375,3.4581,3.3904
4.625,5.3174,4.2187
4.875,4.4616,4.3708
5.125,4.0614,4.0463
5.375,3.7368,3.4621
5.625,2.5184,2.9067
5.875,2.3273,2.5526
6.125,2.4152,2.3392
6.375,2.3876,2.2491
6.625,1.8594,2.1037
6.875,2.2025,1.9848
7.125,1.7595,1.8377
7.375,1.6304,1.7663
7.625,1.7353,1.7316
7.875,1.8134,1.7569


==> data_thermo/rdf_water.csv <==
r,gOO,gOH,gHH,nOO
0.03,0,0,0,0
0.09,0,0,0,0
0.15,0,0,0,0
0.21,0,0,0,0
0.27,0,0,0,0
0.33,0,0,0,0
0.39,0,0,0,0
0.45,0,0,0,0
0.51,0,0,0,0
0.57,0,0,0,0
0.63,0,0,0,0
0.69,0,0,0,0
0.75,0,0,0,0
0.81,0,0,0,0
0.87,0,0.039641,0,0
0.93,0,15.4939,0,0
0.99,0,26.0789,0,0
1.05,0,1.08489,0,0
1.11,0,0.0029248,0,0
1.17,0,0,0,0
1.23,0,0,0,0
1.29,0,0,0.000188306,0
1.35,0,0.000128955,0.0109182,0
1.41,0,0.000866899,0.246317,0
1.47,0,0.0106948,1.66581,0
1.53,0,0.0610081,3.52147,0
1.59,0,0.204674,2.40827,0
1.65,0,0.487536,0.559444,0
1.71,0,0.846146,0.0479026,0
1.77,0,1.12135,0.0151284,0
1.83,0,1.26047,0.0391595,0
1.89,0,1.23189,0.0907947,0
1.95,0,1.07917,0.193929,0
2.01,0,0.883437,0.345929,0
2.07,0,0.705022,0.550167,0
2.13,0,0.54114,0.789323,0
2.19,0,0.417173,1.02867,0
2.25,0,0.325833,1.22829,0
2.31,0,0.263424,1.36006,0
2.37,0.000446311,0.215359,1.40796,6.23752e-05
2.43,0.00827858,0.186626,1.38077,0.00127869
2.49,0.0738912,0.179257,1.29838,0.0126778
2.55,0.337383,0.179245,1.17929,0.0672639
2.61,0.921253,0.199159,1.05427,0.223413
2.67,1.70089,0.236826,0.942896,0.525114
2.73,2.34231,0.300173,0.846668,0.959472
2.79,2.57971,0.392108,0.77389,1.45911
2.85,2.47887,0.519682,0.72396,1.9601
2.91,2.16274,0.685708,0.700898,2.41579
2.97,1.77247,0.883021,0.698887,2.8048
3.03,1.43992,1.08728,0.709352,3.13373
3.09,1.18224,1.28368,0.736494,3.4146
3.15,0.997574,1.45221,0.765289,3.66089
3.21,0.893117,1.56425,0.809205,3.88987
3.27,0.826267,1.61018,0.851756,4.1097
3.33,0.789102,1.60014,0.899834,4.32742
3.39,0.796946,1.55856,0.952636,4.5553
3.45,0.804561,1.48101,1.00779,4.79358
3.51,0.831441,1.39887,1.05796,5.04845
3.57,0.860967,1.31302,1.11155,5.32147
3.63,0.893453,1.24159,1.16353,5.6144
3.69,0.916346,1.18246,1.19897,5.92485
3.75,0.965517,1.13305,1.21404,6.26269
3.81,0.988602,1.10328,1.23003,6.61975
3.87,1.02679,1.08218,1.21435,7.00239
3.93,1.04668,1.06025,1.19843,7.40462
3.99,1.07565,1.04889,1.17325,7.83071
4.05,1.10089,1.03736,1.14357,8.28
4.11,1.11818,1.02762,1.12164,8.74998
4.17,1.13772,1.01726,1.09437,9.24223
4.23,1.14364,1.00914,1.07988,9.75138
4.29,1.16408,0.996149,1.06569,10.2844
4.35,1.17182,0.990991,1.05627,10.8362
4.41,1.16884,0.980982,1.04756,11.4018
4.47,1.17224,0.974647,1.03939,11.9845
4.53,1.159,0.969622,1.03528,12.5763
4.59,1.15717,0.967355,1.0306,13.1829
4.65,1.14202,0.961533,1.02036,13.7973
4.71,1.12662,0.958002,1.01441,14.4192
4.77,1.11105,0.95898,1.00781,15.0482
4.83,1.09274,0.956747,0.994398,15.6825
4.89,1.06646,0.964828,0.987621,16.317
4.95,1.04406,0.965144,0.973364,16.9535
5.01,1.01456,0.974206,0.974287,17.5872
5.07,0.984288,0.975382,0.959897,18.2167
5.13,0.949872,0.975767,0.950628,18.8387
5.19,0.922883,0.977668,0.946374,19.4572
5.25,0.902966,0.983098,0.943071,20.0764
5.31,0.881998,0.983443,0.939497,20.6952
5.37,0.858204,0.98577,0.936968,21.311
5.43,0.838439,0.985154,0.938737,21.9261
5.49,0.830475,0.98474,0.941881,22.5489
5.55,0.823776,0.982989,0.942507,23.1803
5.61,0.827118,0.978698,0.95329,23.828
5.67,0.828703,0.977152,0.954989,24.4908
5.73,0.830059,0.971324,0.960453,25.169
5.79,0.84495,0.968391,0.964788,25.8738
5.85,0.854462,0.963343,0.974264,26.6013
5.91,0.870503,0.960318,0.978142,27.3579
5.97,0.892878,0.958549,0.983253,28.1497

